Distributed Estimation and Control for LTI Systems under Finite-Time Agreement

This paper considers a strongly connected network of agents, each capable of partially observing and controlling a discrete-time linear time-invariant (LTI) system that is jointly observable and controllable. Additionally, agents collaborate to achieve a shared estimated state, computed as the average of their local state estimates. Recent studies suggest that increasing the number of average consensus steps between state estimation updates allows agents to choose from a wider range of state feedback controllers, thereby potentially enhancing control performance. However, such approaches require that agents know the input matrices of all other nodes, and the selection of control gains is, in general, centralized. Motivated by the limitations of such approaches, we propose a new technique where: (i) estimation and control gain design is fully distributed and finite-time, and (ii) agent coordination involves a finite-time exact average consensus algorithm, allowing arbitrary selection of estimation convergence rate despite the estimator's distributed nature. We verify our methodology's effectiveness using illustrative numerical simulations.

==> xNorm.csv <==
k,xNorm
1,21.3745172045523
2,23.1697885530951
3,17.3596538514885
4,11.5847174488833
5,12.293868931582
6,15.1014411520423
7,14.4906969959496
8,13.9056368879558
9,13.1202163214888
10,11.9838454852549
11,10.369343842364
12,11.7622579371542
13,10.9523254279887
14,10.5996987228592
15,11.1974219216089
16,10.8536779865245
17,9.98586782485114
18,9.19135798065817
19,8.77201797829703
20,9.1305727555706
21,9.96808600730101
22,9.98966241778632
23,8.52620940363181
24,7.58898216285984
25,8.09269691421691
26,8.63085282361605
27,8.76347541096184
28,8.26751147725119
29,7.607948996872
30,7.44063808509213
31,7.66547429013366
32,7.69082361027916
33,7.44260058839535
34,7.31733575703551
35,7.24871396573993
36,7.09890275281795
37,6.97479160236096
38,6.81707045514087
39,6.71334609343986
40,6.74991769633916
41,6.76054253051083
42,6.59931075602065
43,6.35471162663142
44,6.22434068733947
45,6.23582505496249
46,6.28636428919483
47,6.24022916187001
48,6.05103928289796
49,5.87753033124635
50,5.8407352494595
51,5.85774643045672
52,5.81878493389306
53,5.71693225779974
54,5.61334189719373
55,5.54818345663271
56,5.50995373746494
57,5.45752203062293
58,5.38249753803657
59,5.32185887892408
60,5.28213117444895
61,5.23426288053968
62,5.16749547794028
63,5.09696492488397
64,5.04345492300837
65,5.01048073273673
66,4.97801315140288
67,4.92474711517933
68,4.8570964757734
69,4.8009253429831
70,4.76514141150786
71,4.73534852010758
72,4.69505050502319
73,4.64258372247
74,4.59147958542403
75,4.55225346803059
76,4.51955575711372
77,4.48261280203807
78,4.44050218395805
79,4.40004699454066
80,4.36425444445217
81,4.32998496510904
82,4.29371856581268
83,4.25637429295973
84,4.2218776486467
85,4.19094826249342
86,4.15987729313118
87,4.12611258905643
88,4.09164075323943
89,4.05991247410384
90,4.03146654553175
91,4.00369686565908
92,3.97413243854312
93,3.9433091642555
94,3.91384334998284
95,3.88691719937544
96,3.86111995465201
97,3.83468923369603
98,3.80759451385334
99,3.78111445929965
100,3.75601305092913
101,3.73173340499843
102,3.70739262635119
103,3.68301786710466
104,3.65929462589425
105,3.63642832297265
106,3.61392339434281
107,3.59138472680201
108,3.56904652283233
109,3.5473930761709
110,3.52647658286851
111,3.5058538587218
112,3.48518667110359
113,3.46465900496239
114,3.44467538882672
115,3.42532434279514
116,3.40631871485858
117,3.38738856525753
118,3.36858081269575
119,3.35013731704741
120,3.33216270718806
121,3.31452031001858
122,3.29704495206266
123,3.27974295515389
124,3.26273180439663
125,3.24605646012471
126,3.22964152004209
127,3.21340868733816
128,3.19737669565052
129,3.18161391184689
130,3.16612735790919
131,3.15085027280642
132,3.13573385591242
133,3.1208047576336
134,3.10611612139238
135,3.09167027765828
136,3.07741542776176
137,3.06331061036494
138,3.0493689066886
139,3.03562782633096
140,3.02209449904485
141,3.00873787506168
142,2.99552861963379
143,2.98246865081405
144,2.96957703442019
145,2.95685848191047
146,2.94429635220671
147,2.93187378146279
148,2.9195907095122
149,2.90745576275725
150,2.89546845806109
151,2.88361696984311
152,2.87189158598849
153,2.86029343379729
154,2.84882760291391
155,2.83749182655848
156,2.82627627823341
157,2.81517347992856
158,2.80418411921616
159,2.79331174111397
160,2.78255464620534
161,2.77190562586388
162,2.76135860456166
163,2.75091284666083
164,2.74056998336405
165,2.7303287883478
166,2.72018454460624
167,2.71013288581816
168,2.7001724524405
169,2.69030331548194
170,2.68052402668097
171,2.67083128420683
172,2.66122210781161
173,2.65169524915551
174,2.64225013683615
175,2.63288515019094
176,2.62359760946211
177,2.61438524154708
178,2.60524697616996
179,2.59618211859581
180,2.587189192445
181,2.57826598812015
182,2.56941058919424
183,2.56062193361644
184,2.55189926830875
185,2.54324135314383
186,2.5346464476079
187,2.52611295798693
188,2.51763982268005
189,2.50922620900879
190,2.50087102931623
191,2.49257291142638
192,2.48433056877787
193,2.47614302390211
194,2.46800942966753
195,2.45992879383599
196,2.45189997901857
197,2.44392192772903
198,2.43599378020577
199,2.42811474723472
200,2.42028394042644
201,2.41250038703388
202,2.40476318323221
203,2.39707156713099
204,2.38942482820026
205,2.38182219179583
206,2.37426282811194
207,2.36674595416687
208,2.35927088537146
209,2.35183698013903
210,2.34444356446717
211,2.33708993327798
212,2.32977541194072
213,2.32249938920884
214,2.31526128536894
215,2.30806050767687
216,2.30089645124463
217,2.29376853498185
218,2.28667621950731
219,2.27961898668954
220,2.27259631347094
221,2.2656076744478
222,2.25865256473587
223,2.25173050974765
224,2.24484105069874
225,2.2379837277224
226,2.23115808222932
227,2.22436367221401
228,2.21760007865973
229,2.21086689591111
230,2.20416372032164
231,2.19749015133411
232,2.19084580115739
233,2.18423029909472
234,2.17764328574831
235,2.17108440587205
236,2.16455330874569
237,2.15804965386095
238,2.15157311343127
239,2.1451233688419
240,2.13870010639753
241,2.13230301765301
242,2.12593180280506
243,2.11958617196329
244,2.11326584273935
245,2.10697053760936
246,2.10069998424643
247,2.09445391769056
248,2.08823208104232
249,2.08203422378468
250,2.07586010001613
251,2.06970946863762
252,2.06358209473566
253,2.0574777500204
254,2.05139621172997
255,2.04533726144789
256,2.03930068514487
257,2.0332862739926
258,2.02729382461314
259,2.02132313838483
260,2.0153740206885
261,2.00944628089616
262,2.00353973282133
263,1.99765419481816
264,1.99178948931451
265,1.98594544233082
266,1.98012188346416
267,1.97431864614128
268,1.96853556763501
269,1.96277248872881
270,1.95702925338881
271,1.95130570873945
272,1.94560170520672
273,1.93991709650416
274,1.93425173939226
275,1.92860549344388
276,1.92297822100534
277,1.917369787267
278,1.91178006023675
279,1.90620891057074
280,1.90065621140612
281,1.89512183831501
282,1.88960566932704
283,1.88410758489342
284,1.87862746776477
285,1.87316520287188
286,1.86772067728128
287,1.86229378019149
288,1.85688440289207
289,1.85149243867061
290,1.8461177827243
291,1.84076033211951
292,1.83541998577598
293,1.83009664442641
294,1.82479021054358
295,1.81950058827162
296,1.8142276833886
297,1.80897140328513
298,1.8037316569274
299,1.7985083547998
300,1.79330140885026
301,1.78811073245572
302,1.78293624039804
303,1.77777784883077
304,1.77263547523335
305,1.76750903836744
306,1.76239845824577
307,1.75730365610768
308,1.75222455438908
309,1.74716107668522
310,1.74211314771516
311,1.73708069329432
312,1.73206364031115
313,1.72706191670045
314,1.7220754514124
315,1.71710417438307
316,1.71214801651033
317,1.70720690963248
318,1.70228078650476
319,1.69736958077351
320,1.69247322695125
321,1.68759166039558
322,1.68272481728981
323,1.6778726346226
324,1.67303505016606
325,1.66821200245481
326,1.66340343076735
327,1.65860927510884
328,1.65382947619329
329,1.64906397542504
330,1.64431271488095
331,1.63957563729415
332,1.63485268603879
333,1.63014380511452
334,1.62544893913069
335,1.62076803329114
336,1.61610103338003
337,1.61144788574846
338,1.60680853730101
339,1.60218293548214
340,1.59757102826313
341,1.59297276412982
342,1.58838809207084
343,1.58381696156593
344,1.57925932257431
345,1.57471512552337
346,1.57018432129801
347,1.56566686123043
348,1.56116269708993
349,1.55667178107288
350,1.55219406579305
351,1.54772950427229
352,1.54327804993157
353,1.53883965658226
354,1.53441427841736
355,1.53000187000319
356,1.52560238627129
357,1.52121578251063
358,1.51684201435999
359,1.51248103780047
360,1.50813280914818
361,1.50379728504728
362,1.49947442246319
363,1.49516417867598
364,1.49086651127383
365,1.48658137814676
366,1.48230873748056
367,1.47804854775084
368,1.47380076771736
369,1.46956535641829
370,1.46534227316482
371,1.46113147753585
372,1.45693292937285
373,1.45274658877484
374,1.44857241609355
375,1.44441037192859
376,1.44026041712293
377,1.43612251275836
378,1.4319966201512
379,1.42788270084799
380,1.42378071662137
381,1.4196906294661
382,1.41561240159514
383,1.41154599543587
384,1.40749137362636
385,1.40344849901181
386,1.39941733464102
387,1.39539784376301
388,1.39138998982372
389,1.38739373646276
390,1.38340904751028
391,1.37943588698392
392,1.37547421908585
393,1.37152400819989
394,1.36758521888863
395,1.36365781589079
396,1.35974176411846
397,1.35583702865457
398,1.35194357475031
399,1.34806136782272
400,1.34419037345224
401,1.34033055738043
402,1.33648188550764
403,1.33264432389084
404,1.32881783874145
405,1.32500239642323
406,1.32119796345022
407,1.31740450648479
408,1.31362199233567
409,1.30985038795603
410,1.30608966044171
411,1.30233977702932
412,1.29860070509457
413,1.29487241215053
414,1.29115486584597
415,1.28744803396373
416,1.28375188441912
417,1.28006638525843
418,1.27639150465735
419,1.27272721091959
420,1.26907347247534
421,1.26543025787999
422,1.26179753581265
423,1.25817527507493
424,1.25456344458955
425,1.25096201339914
426,1.24737095066495
427,1.24379022566569
428,1.24021980779633
429,1.23665966656692
430,1.23310977160155
431,1.22957009263714
432,1.22604059952247
433,1.22252126221708
434,1.21901205079024
435,1.21551293542
436,1.21202388639216
437,1.20854487409934
438,1.20507586904006
439,1.20161684181778
440,1.19816776314009
441,1.19472860381773
442,1.19129933476385
443,1.18787992699309
444,1.18447035162081
445,1.18107057986226
446,1.17768058303183
447,1.17430033254228
448,1.17092979990396
449,1.16756895672412
450,1.16421777470614
451,1.16087622564891
452,1.15754428144603
453,1.15422191408525
454,1.15090909564772
455,1.1476057983074
456,1.14431199433038
457,1.14102765607431
458,1.13775275598773
459,1.13448726660953
460,1.13123116056832
461,1.12798441058188
462,1.12474698945658
463,1.12151887008685
464,1.11830002545458
465,1.11509042862868
466,1.11189005276447
467,1.10869887110319
468,1.10551685697152
469,1.10234398378107
470,1.09918022502787
471,1.09602555429194
472,1.09287994523676
473,1.08974337160885
474,1.0866158072373
475,1.08349722603333
476,1.08038760198984
477,1.07728690918099
478,1.07419512176175
479,1.07111221396752
480,1.06803816011368
481,1.0649729345952
482,1.06191651188626
483,1.05886886653982
484,1.05582997318725
485,1.05279980653795
486,1.04977834137898
487,1.04676555257469
488,1.04376141506631
489,1.04076590387167
490,1.03777899408478
491,1.03480066087551
492,1.03183087948924
493,1.0288696252465
494,1.02591687354268
495,1.02297259984765
496,1.02003677970546
497,1.01710938873401
498,1.01419040262473
499,1.01127979714227
500,1.00837754812419
501,1.00548363148064
502,1.00259802319409
503,0.999720699318977
504,0.996851635981458
505,0.993990809379096
506,0.991138195780572
507,0.988293771525403
508,0.985457513023656
509,0.982629396755669
510,0.979809399271777
511,0.976997497192034
512,0.974193667205948
513,0.971397886072209
514,0.968610130618423
515,0.965830377740856
516,0.963058604404165
517,0.960294787641151
518,0.957538904552495
519,0.954790932306511
520,0.952050848138897
521,0.949318629352482
522,0.94659425331699
523,0.943877697468785
524,0.941168939310642
525,0.9384679564115
526,0.93577472640623
527,0.933089226995398
528,0.930411435945034
529,0.9277413310864
530,0.925078890315764
531,0.92242409159417
532,0.919776912947212
533,0.917137332464819
534,0.914505328301022
535,0.911880878673742
536,0.909263961864569
537,0.906654556218548
538,0.904052640143961
539,0.901458192112115
540,0.898871190657131
541,0.896291614375732
542,0.893719441927038
543,0.891154652032352
544,0.888597223474961
545,0.886047135099929
546,0.883504365813891
547,0.880968894584855
548,0.878440700442001
549,0.875919762475478
550,0.873406059836212
551,0.870899571735705
552,0.868400277445841
553,0.865908156298689
554,0.863423187686315
555,0.860945351060586
556,0.858474625932981
557,0.856010991874399
558,0.853554428514973
559,0.851104915543881
560,0.84866243270916
561,0.846226959817519
562,0.843798476734157
563,0.841376963382576
564,0.838962399744403
565,0.836554765859204
566,0.834154041824307
567,0.83176020779462
568,0.829373243982452
569,0.826993130657337
570,0.824619848145856
571,0.822253376831461
572,0.8198936971543
573,0.817540789611042
574,0.815194634754704
575,0.812855213194477
576,0.810522505595559
577,0.808196492678977
578,0.805877155221419
579,0.803564474055069
580,0.801258430067433
581,0.79895900420117
582,0.796666177453934
583,0.794379930878195
584,0.792100245581081
585,0.789827102724212
586,0.787560483523534
587,0.785300369249158
588,0.783046741225193
589,0.780799580829588
590,0.778558869493966
591,0.776324588703469
592,0.774096719996593
593,0.771875244965028
594,0.769660145253503
595,0.767451402559626
596,0.765248998633723
597,0.763052915278688
598,0.760863134349819
599,0.758679637754667
600,0.75650240745288
601,0.754331425456047
602,0.752166673827544
603,0.750008134682385
604,0.74785579018706
605,0.745709622559392
606,0.743569614068382
607,0.741435747034056
608,0.739308003827314
609,0.737186366869786
610,0.735070818633675
611,0.732961341641613
612,0.73085791846651
613,0.728760531731407
614,0.72666916410933
615,0.724583798323141
616,0.722504417145392
617,0.720431003398182
618,0.718363539953007
619,0.71630200973062
620,0.714246395700882
621,0.712196680882623
622,0.710152848343497
623,0.708114881199836
624,0.706082762616512
625,0.704056475806795
626,0.702036004032208
627,0.700021330602388
628,0.698012438874949
629,0.696009312255338
630,0.694011934196695
631,0.692020288199718
632,0.69003435781252
633,0.688054126630495
634,0.686079578296179
635,0.68411069649911
636,0.682147464975696
637,0.680189867509075
638,0.678237887928981
639,0.676291510111608
640,0.674350717979477
641,0.672415495501296
642,0.670485826691835
643,0.668561695611782
644,0.666643086367617
645,0.664729983111478
646,0.662822370041025
647,0.660920231399314
648,0.659023551474659
649,0.657132314600507
650,0.655246505155301
651,0.653366107562355
652,0.651491106289723
653,0.649621485850066
654,0.647757230800527
655,0.645898325742603
656,0.644044755322009
657,0.642196504228562
658,0.640353557196042
659,0.638515899002074
660,0.636683514467994
661,0.634856388458728
662,0.633034505882664
663,0.631217851691527
664,0.629406410880252
665,0.62760016848686
666,0.625799109592338
667,0.624003219320508
668,0.622212482837907
669,0.620426885353663
670,0.618646412119374
671,0.616871048428983
672,0.615100779618656
673,0.613335591066662
674,0.611575468193251
675,0.60982039646053
676,0.608070361372348
677,0.606325348474171
678,0.604585343352962
679,0.602850331637065
680,0.601120298996084
681,0.599395231140763
682,0.597675113822866
683,0.595959932835065
684,0.594249674010817
685,0.592544323224246
686,0.59084386639003
687,0.58914828946328
688,0.587457578439426
689,0.585771719354102
690,0.584090698283025
691,0.582414501341888
692,0.580743114686237
693,0.579076524511359
694,0.57741471705217
695,0.575757678583099
696,0.574105395417972
697,0.572457853909904
698,0.57081504045118
699,0.569176941473149
700,0.567543543446104
701,0.565914832879175
702,0.564290796320219
703,0.5626714203557
704,0.56105669161059
705,0.559446596748248
706,0.557841122470314
707,0.556240255516599
708,0.554643982664976
709,0.553052290731266
710,0.551465166569137
711,0.549882597069986
712,0.548304569162837
713,0.546731069814229
714,0.545162086028113
715,0.543597604845739
716,0.542037613345551
717,0.540482098643081
718,0.538931047890843
719,0.537384448278222
720,0.535842287031374
721,0.534304551413118
722,0.532771228722828
723,0.531242306296332
724,0.529717771505807
725,0.528197611759669
726,0.526681814502478
727,0.525170367214824
728,0.523663257413233
729,0.522160472650057
730,0.520662000513375
731,0.519167828626887
732,0.517677944649815
733,0.516192336276799
734,0.514710991237795
735,0.513233897297976
736,0.511761042257627
737,0.510292413952047
738,0.50882800025145
739,0.507367789060858
740,0.50591176832001
741,0.504459926003254
742,0.503012250119454
743,0.501568728711886
744,0.500129349858142
745,0.498694101670033
746,0.497262972293486
747,0.495835949908449
748,0.494413022728793
749,0.492994179002216
750,0.491579407010141
751,0.490168695067626
752,0.488762031523262
753,0.487359404759078
754,0.485960803190447
755,0.484566215265988
756,0.483175629467473
757,0.481789034309728
758,0.480406418340541
759,0.479027770140567
760,0.477653078323233
761,0.476282331534644
762,0.474915518453491
763,0.473552627790952
764,0.472193648290607
765,0.470838568728338
766,0.469487377912239
767,0.468140064682523
768,0.466796617911431
769,0.465457026503139
770,0.464121279393666
771,0.462789365550782
772,0.461461273973921
773,0.460136993694084
774,0.458816513773753
775,0.457499823306797
776,0.456186911418387
777,0.4548777672649
778,0.453572380033834
779,0.452270738943718
780,0.45097283324402
781,0.44967865221506
782,0.448388185167925
783,0.447101421444373
784,0.445818350416753
785,0.444538961487911
786,0.443263244091106
787,0.441991187689922
788,0.440722781778179
789,0.43945801587985
790,0.438196879548971
791,0.436939362369556
792,0.435685453955511
793,0.434435143950548
794,0.4331884220281
795,0.431945277891235
796,0.430705701272571
797,0.429469681934192
798,0.428237209667563
799,0.427008274293443
800,0.425782865661807
801,0.424560973651757
802,0.423342588171438
803,0.42212769915796
804,0.420916296577308
805,0.419708370424267
806,0.41850391072233
807,0.417302907523624
808,0.416105350908822
809,0.414911230987065
810,0.413720537895879
811,0.412533261801092
812,0.411349392896753
813,0.410168921405055
814,0.408991837576249
815,0.407818131688566
816,0.406647794048137
817,0.405480814988912
818,0.404317184872581
819,0.403156894088492
820,0.401999933053576
821,0.400846292212263
822,0.399695962036407
823,0.398548933025205
824,0.39740519570512
825,0.3962647406298
826,0.395127558380004
827,0.393993639563521
828,0.392862974815095
829,0.391735554796343
830,0.390611370195685
831,0.38949041172826
832,0.388372670135855
833,0.387258136186823
834,0.386146800676012
835,0.385038654424686
836,0.383933688280451
837,0.382831893117177
838,0.381733259834922
839,0.380637779359864
840,0.379545442644215
841,0.378456240666157
842,0.377370164429759
843,0.376287204964907
844,0.375207353327231
845,0.374130600598027
846,0.373056937884187
847,0.371986356318124
848,0.370918847057698
849,0.369854401286144
850,0.368793010212001
851,0.367734665069035
852,0.36667935711617
853,0.365627077637414
854,0.364577817941791
855,0.363531569363262
856,0.36248832326066
857,0.361448071017614
858,0.360410804042483
859,0.35937651376828
860,0.358345191652602
861,0.357316829177564
862,0.356291417849723
863,0.35526894920001
864,0.354249414783661
865,0.353232806180146
866,0.352219114993102
867,0.351208332850258
868,0.350200451403372
869,0.349195462328158
870,0.348193357324221
871,0.347194128114983
872,0.346197766447619
873,0.34520426409299
874,0.344213612845569
875,0.343225804523378
876,0.342240830967922
877,0.341258684044115
878,0.340279355640219
879,0.339302837667775
880,0.338329122061534
881,0.337358200779394
882,0.336390065802332
883,0.335424709134336
884,0.334462122802342
885,0.333502298856166
886,0.332545229368441
887,0.331590906434547
888,0.33063932217255
889,0.329690468723135
890,0.32874433824954
891,0.327800922937495
892,0.326860214995153
893,0.325922206653029
894,0.324986890163934
895,0.324054257802911
896,0.323124301867173
897,0.322197014676037
898,0.321272388570862
899,0.320350415914987
900,0.319431089093663
901,0.318514400513997
902,0.317600342604884
903,0.316688907816946
904,0.31578008862247
905,0.314873877515347
906,0.313970267011006
907,0.313069249646359
908,0.312170817979731
909,0.311274964590806
910,0.31038168208056
911,0.309490963071205
912,0.308602800206122
913,0.307717186149807
914,0.306834113587806
915,0.305953575226655
916,0.305075563793821
917,0.304200072037642
918,0.303327092727265
919,0.302456618652588
920,0.301588642624203
921,0.300723157473331
922,0.299860156051765
923,0.298999631231815
924,0.298141575906242
925,0.297285982988206
926,0.296432845411203
927,0.295582156129007
928,0.294733908115617
929,0.293888094365189
930,0.29304470789199
931,0.29220374173033
932,0.291365188934512
933,0.290529042578768
934,0.289695295757209
935,0.288863941583761
936,0.288034973192113
937,0.287208383735659
938,0.28638416638744
939,0.285562314340089
940,0.284742820805775
941,0.283925679016146
942,0.283110882222273
943,0.282298423694596
944,0.281488296722866
945,0.280680494616091
946,0.279875010702481
947,0.279071838329393
948,0.278270970863274
949,0.277472401689607
950,0.276676124212861
951,0.275882131856428
952,0.275090418062575
953,0.27430097629239
954,0.273513800025722
955,0.272728882761136
956,0.27194621801585
957,0.271165799325688
958,0.270387620245026
959,0.269611674346736
960,0.268837955222133
961,0.268066456480925
962,0.267297171751159
963,0.266530094679167
964,0.265765218929513
965,0.265002538184946
966,0.264242046146341
967,0.26348373653265
968,0.262727603080851
969,0.261973639545895
970,0.261221839700655
971,0.260472197335874
972,0.259724706260115
973,0.258979360299707
974,0.258236153298697
975,0.257495079118798
976,0.25675613163934
977,0.256019304757214
978,0.255284592386829
979,0.254551988460057
980,0.253821486926184
981,0.253093081751858
982,0.252366766921046
983,0.251642536434975
984,0.250920384312088
985,0.250200304587996
986,0.249482291315424
987,0.248766338564165
988,0.24805244042103
989,0.247340590989799
990,0.246630784391174
991,0.245923014762727
992,0.245217276258857
993,0.244513563050735
994,0.243811869326261
995,0.243112189290014
996,0.242414517163206
997,0.241718847183629
998,0.241025173605615
999,0.240333490699983
1000,0.239643792753992


==> xhatNorm.csv <==
k,avgEstErrnorm,EstErr1norm,EstErr2norm,EstErr3norm,EstErr4norm,xstatenorm
1,38.0399060938378,38.0399060938378,38.0399060938378,38.0399060938378,38.0399060938378,38.0399060938378
2,136.252889651915,391.645655018086,50.5028554699205,33.317896012619,191.743763366064,683.676825382148
3,230.330243292221,1293.21081912788,236.928373986277,236.039968993264,238.892530979267,689.586303077735
4,78.7131353737963,470.617707107463,245.086146509451,244.756893993059,257.998562204795,876.975885798435
5,66.5236078905871,304.21391431685,107.200435568606,107.084620254872,165.124606998516,1369.06460774327
6,55.2159711223313,102.399927994519,54.6874871859227,54.6617204080985,43.848958592934,1883.8366159732
7,26.2563831051087,39.7283566947337,40.9014712484033,40.898120318633,19.9082370331602,2262.08648523745
8,8.41491234424501,17.1158473529941,19.560360485697,19.5597398303898,21.2955034732668,2456.65863247574
9,1.52095634187752,6.18696843984608,6.42545697683603,6.42529982912944,10.6693049781358,2479.36714201965
10,0.564593500226931,2.19396092923988,1.36235734506213,1.36229842316967,3.61723283852696,2368.49449298779
11,0.570379661942726,1.10714553952847,0.544536347518378,0.544525020578439,0.784205422069978,2168.80766791732
12,0.342253346434395,0.620074820509421,0.452326185355894,0.452325165012718,0.166010090067704,1920.77942794306
13,0.166277091481308,0.311944530419528,0.264147439980155,0.264147311984766,0.175803130880834,1656.10570215999
14,0.0717373978318069,0.140903817896068,0.127396405580137,0.127396386473543,0.111171090967161,1396.97398459948
15,0.0286051517078798,0.0585990811865463,0.0548281133845316,0.0548281102342078,0.055194827215232,1157.21325898209
16,0.0107720543287522,0.0228835406240956,0.0218454792601434,0.0218454787058921,0.0240624551086782,944.137192501035
17,0.00388222552704931,0.0085074671372204,0.00822570622389053,0.00822570612178163,0.00964690734993748,760.422024995011
18,0.00135103255883364,0.00304060953841316,0.00296513910680881,0.00296513908733578,0.0036432422540772,605.714103790452
19,0.000456893231248071,0.00105220682334666,0.00103223663948332,0.00103223663566813,0.00131494961434627,477.871038339142
20,0.000150862837247005,0.000354448443772827,0.00034922225832317,0.000349222257559341,0.000457911539263113,373.848941405948
21,4.88145020317712e-05,0.000116712750361816,0.000115358656679467,0.000115358656523805,0.000154884471281197,290.29436349828
22,1.55225029183403e-05,3.76895074287314e-05,3.73418134993898e-05,3.73418134671944e-05,5.11358353529111e-05,223.910930986929
23,4.86212120444199e-06,1.1967561486656e-05,1.18790072055688e-05,1.18790071988261e-05,1.65411094081933e-05,171.665180820254
24,1.50301843257136e-06,3.74465082677429e-06,3.72226240660342e-06,3.72226240517612e-06,5.25780402251408e-06,130.884083745241
25,4.59263067782241e-07,1.15668357862739e-06,1.15106097308225e-06,1.15106097277733e-06,1.64615064325616e-06,99.2837718955645
26,1.3889697449928e-07,3.532378034046e-07,3.5183428983173e-07,3.51834289766063e-07,5.08623651685703e-07,74.9575380750274
27,4.16242935579653e-08,1.06787723974883e-07,1.06439310554859e-07,1.06439310540618e-07,1.55338108193163e-07,56.3420800353249
28,1.23720790432097e-08,3.19925587187133e-08,3.19065028453174e-08,3.19065028422099e-08,4.69564064346242e-08,42.1742144368871
29,3.65041280138144e-09,9.50728689538462e-09,9.48612966702654e-09,9.48612966634476e-09,1.40649900456723e-08,31.4455248321081
30,1.06993966293665e-09,2.80476651693348e-09,2.79958693215006e-09,2.79958693199975e-09,4.1786200849452e-09,23.3591895286402
31,3.11723622217546e-10,8.22009594413942e-10,8.20746496638583e-10,8.20746496605304e-10,1.23236213845019e-09,17.291143872827
32,9.03264937753835e-11,2.39478720078476e-10,2.39171805428137e-10,2.3917180542074e-10,3.6105310707798e-10,12.7564287510637
33,2.60440970179183e-11,6.9391245878084e-11,6.93169172014769e-11,6.93169171998272e-11,1.05149336490806e-10,9.38080653801508
34,7.47552627019219e-12,2.00078648311985e-11,1.99899190993349e-11,1.99899190989659e-11,3.0456965637106e-11,6.87730275393789
35,2.13688633453488e-12,5.74304609417524e-12,5.73872563848423e-12,5.73872563840143e-12,8.77859334027734e-12,5.02712834905616
36,6.08526054261924e-13,1.64170967019878e-12,1.64067226096003e-12,1.6406722609414e-12,2.51889902115214e-12,3.66436769268435
37,1.72691258448886e-13,4.67533117967352e-13,4.67284631123222e-13,4.67284631119024e-13,7.19801295373804e-13,2.66382456051856
38,4.88513562036878e-14,1.32685833700446e-13,1.32626450599875e-13,1.32626450598927e-13,2.04918443994365e-13,1.93146662335941
39,1.37786822716854e-14,3.75364919832791e-14,3.75223309275199e-14,3.75223309273053e-14,5.81367726833928e-14,1.3969757569577
40,3.8758117655378e-15,1.05878740775393e-14,1.05845038195422e-14,1.05845038194935e-14,1.64415767982589e-14,1.00798351714799
41,1.08750534793667e-15,2.97843703066433e-15,2.977636419193e-15,2.97763641918196e-15,4.63626171786188e-15,0.725640756440345
42,3.04435556982285e-16,8.35760887188163e-16,8.3557103156652e-16,8.35571031564008e-16,1.30383628869014e-15,0.521233661015936
43,8.50410738557523e-17,2.3397574021581e-16,2.33930791647857e-16,2.33930791647285e-16,3.65761686735736e-16,0.373613780323889
44,2.3708224612458e-17,6.53625044515126e-17,6.5351879105901e-17,6.53518791057706e-17,1.02370423624788e-16,0.267256565235776
45,6.59732564353648e-18,1.8223130233397e-17,1.82206221279088e-17,1.8220622127879e-17,2.85907591291226e-17,0.1908019370352
46,1.83270161723186e-18,5.07125252429099e-18,5.07066128708947e-18,5.07066128708267e-18,7.96927766005347e-18,0.135962271197918
47,5.08302402895898e-19,1.4088401771437e-18,1.40870098142724e-18,1.40870098142568e-18,2.21725492342475e-18,0.0967088418464771
48,1.40768809148918e-19,3.9076350315247e-19,3.90730771299503e-19,3.90730771299148e-19,6.15845449177379e-19,0.068668196336045
49,3.8930324993106e-20,1.08222935899316e-19,1.08215247674566e-19,1.08215247674485e-19,1.70780620611255e-19,0.0486760169675471
50,1.07524364038561e-20,2.99309913988486e-20,2.99291874659645e-20,2.99291874659458e-20,4.72893358860002e-20,0.0344485841094394
51,2.96619545485234e-21,8.267216309822e-21,8.26679346631787e-21,8.26679346631359e-21,1.30764181632399e-20,0.0243416773669695
52,8.17335881693319e-22,2.28071321955174e-21,2.28061419831693e-21,2.28061419831594e-21,3.61122908278196e-21,0.0171742238241905
53,2.24978259974071e-22,6.28476638350314e-22,6.28453470315736e-22,6.28453470315511e-22,9.96089751702632e-22,0.0120997072186081
54,6.18655129247092e-23,1.7299994554862e-22,1.72994529487718e-22,1.72994529487666e-22,2.74443388646595e-22,0.00851268066536575
55,1.69961859873006e-23,4.757404437648e-23,4.75727792576424e-23,4.75727792576305e-23,7.55351359516155e-23,0.00598099162557577
56,4.66523858206992e-24,1.30703796248079e-23,1.30700843331174e-23,1.30700843331146e-23,2.07690150885837e-23,0.00419677920781954
57,1.27949529401197e-24,3.58777429619489e-24,3.58770542132874e-24,3.58770542132811e-24,5.70531960295178e-24,0.00294113486568831
58,3.50644672392261e-25,9.84019633791128e-25,9.84003580045194e-25,9.8400358004505e-25,1.56590647074221e-24,0.0020586789198634
59,9.60238830386057e-26,2.69677956237717e-25,2.69674216737905e-25,2.69674216737872e-25,4.29433776315694e-25,0.00143931323450464
60,2.62780485112421e-26,7.38533071495503e-26,7.38524366136914e-26,7.38524366136838e-26,1.17677179798345e-25,0.00100515361305716
61,7.18663957996719e-27,2.02113653181326e-26,2.02111627787526e-26,2.02111627787509e-26,3.22235657429679e-26,0.000701191492763884
62,1.96423496792984e-27,5.52763900990079e-27,5.52759191273356e-27,5.52759191273316e-27,8.81776406094982e-27,0.000488634227747645
63,5.36550570112484e-28,1.51083817521622e-27,1.51082722923543e-27,1.51082722923534e-27,2.41137002467532e-27,0.000340164884760301
64,1.46484397768329e-28,4.12710332036071e-28,4.12707789304312e-28,4.1270778930429e-28,6.59030561990035e-28,0.000236574586347057
65,3.99713198202865e-29,1.12677113456135e-28,1.12676523060532e-28,1.12676523060527e-28,1.80010691998583e-28,0.000164374248561143
66,1.09016966962054e-29,3.07469479656098e-29,3.07468109429175e-29,3.07468109429163e-29,4.91423416004926e-29,0.000114103783003778
67,2.97193624578799e-30,8.38602872054171e-30,8.38599693290553e-30,8.38599693290526e-30,1.34088345144464e-29,7.91370434854108e-05
68,8.09832587239648e-31,2.28617796113176e-30,2.28617058974289e-30,2.28617058974283e-30,3.65692334726331e-30,5.48384960924891e-05
69,2.20582618508268e-31,6.22979391339784e-31,6.22977682606617e-31,6.22977682606602e-31,9.96876948588251e-31,3.79689959037043e-05
70,6.00588349295607e-32,1.69690378821285e-31,1.69689982870673e-31,1.6968998287067e-31,2.71630562896597e-31,2.62676971580219e-05
71,1.63463509814147e-32,4.62029779600794e-32,4.62028862415302e-32,4.62028862415295e-32,7.39838536387581e-32,1.81583005402639e-05
72,4.44745162413712e-33,1.25753671222761e-32,1.25753458834828e-32,1.25753458834827e-32,2.01430735735195e-32,1.25429380712317e-05
73,1.20963918384648e-33,3.42150788977902e-33,3.42150297316966e-33,3.42150297316962e-33,5.48218486140274e-33,8.65773706237429e-06
74,3.28898511031344e-34,9.30611273301707e-34,9.30610135488213e-34,9.30610135488204e-34,1.49151939761393e-33,5.97173196915847e-06
75,8.93997362737049e-35,2.53034783860624e-34,2.53034520620618e-34,2.53034520620616e-34,4.05657104085185e-34,4.11619948065062e-06
76,2.42932301225784e-35,6.87796774532648e-35,6.87796165677901e-35,6.87796165677896e-35,1.10293881329943e-34,2.83531780785129e-06
77,6.59956097176924e-36,1.86902227093153e-35,1.86902086306431e-35,1.8690208630643e-35,2.99786926927678e-35,1.95175363073262e-06
78,1.7923849865996e-36,5.07749288591613e-36,5.07748963129269e-36,5.07748963129267e-36,8.14609153007563e-36,1.34268622023704e-06
79,4.86675423505403e-37,1.37901949301023e-36,1.37901874080673e-36,1.37901874080672e-36,2.21292772316926e-36,9.2312052980956e-07
80,1.32112678007553e-37,3.74440769375648e-37,3.74440595567683e-37,3.74440595567681e-37,6.00996863008721e-37,6.34284922965701e-07
81,3.58551345604262e-38,1.01646540740792e-37,1.01646500588759e-37,1.01646500588759e-37,1.63180995016371e-37,4.35571988839398e-07
82,9.7289182386451e-39,2.75869480072587e-38,2.75869387335725e-38,2.75869387335724e-38,4.42959900463476e-38,2.98945676763077e-07
83,2.63929781803814e-39,7.48550069514243e-39,7.48549855369527e-39,7.48549855369525e-39,1.2021578686664e-38,2.05063485461687e-07
84,7.15858152133037e-40,2.03071286810425e-39,2.030712373708e-39,2.030712373708e-39,3.26186046916488e-39,1.40590123092521e-07
85,1.94126198976878e-40,5.5079595988804e-40,5.50795845768993e-40,5.50795845768992e-40,8.84871748271224e-40,9.63381193426556e-08
86,5.26336628378798e-41,1.49365882026204e-40,1.49365855689697e-40,1.49365855689697e-40,2.39999542501293e-40,6.59818705598667e-08
87,1.42681866730439e-41,4.04980564687132e-41,4.04980503918879e-41,4.04980503918879e-41,6.50817886956217e-41,4.51689715018571e-08
88,3.86725685239905e-42,1.09784885593498e-41,1.0978487157457e-41,1.0978487157457e-41,1.76453865641893e-41,3.09065623631994e-08
89,1.04801966884523e-42,2.97563619128346e-42,2.97563586793357e-42,2.97563586793357e-42,4.78331479848352e-42,2.11378946728631e-08
90,2.83969049158916e-43,8.06397473439247e-43,8.06397398871622e-43,8.06397398871621e-43,1.29645104921538e-42,1.44503609320427e-08
91,7.69326281489678e-44,2.18501043871468e-43,2.18501026678666e-43,2.18501026678666e-43,3.51330436312867e-43,9.87431157067423e-09
92,2.08396686303996e-44,5.91964606658773e-44,5.91964567025485e-44,5.91964567025484e-44,9.51942858301707e-44,6.74452203078261e-09
93,5.64435456099779e-45,1.60353531902612e-44,1.60353522768044e-44,1.60353522768043e-44,2.57895790667127e-44,4.60486212006576e-09
94,1.52856333688908e-45,4.34314618625928e-45,4.34314597577151e-45,4.3431459757715e-45,6.98583900975812e-45,3.14273605539637e-09
95,4.13904914645088e-46,1.1761858078783e-45,1.1761857593861e-45,1.1761857593861e-45,1.89206644820849e-45,2.14402366501071e-09
96,1.1206446687029e-46,3.1848964427108e-46,3.18489633102017e-46,3.18489633102017e-46,5.12389370578839e-46,1.46213019888093e-09
97,3.03380443584338e-47,8.62312742869998e-47,8.6231271715101e-47,8.6231271715101e-47,1.38743313612106e-46,9.96739337491613e-10
98,8.21223837905332e-48,2.33446038498531e-47,2.33446032577824e-47,2.33446032577824e-47,3.75642251341357e-47,6.79235481290641e-10
99,2.2227557290167e-48,6.31920493217889e-48,6.31920479592024e-48,6.31920479592024e-48,1.01692593352797e-47,4.62707295131274e-10
100,6.01561425664809e-49,1.7103875036128e-48,1.71038747226472e-48,1.71038747226472e-48,2.75269898828661e-48,3.15096385982349e-10


==> xhatNorm01.csv <==
k1,nostro,k2,l20,k3,l30,k4,l40
0,13.4048611030431,0,57.8034419177333,0,57.8034424664112,0,57.8034424664983
2.2,28.3839391313396,3,210.496441071239,4,210.495868676376,5,210.495865470263
4.4,115.516113416144,6,74.1393904723359,8,74.1391904553106,10,74.1391885683257
6.6,51.718718599381,9,194.689702289899,12,194.690182963259,15,194.69018319926
8.8,70.9123620093511,12,123.573889066863,16,123.576476296128,20,123.576481705071
11,31.6797777234846,15,51.2534842226931,20,51.2556630509881,25,51.2556710788204
13.2,17.0414351206387,18,66.8203595137247,24,66.8258141382141,30,66.8258265498223
15.4,16.1368607854684,21,30.1905207589572,28,30.1903249216525,35,30.1903246046929
17.6,11.2200014263473,24,4.81824452465355,32,4.82096995489371,40,4.82097264401125
19.8,6.24219488645893,27,7.10291380444157,36,7.10641334970834,45,7.10641728372733
22,3.01304189813738,30,2.63405031853256,40,2.63523205234152,50,2.63523318570036
24.2,1.31805553851254,33,4.23175913663584,44,4.23398119323249,55,4.23398406547638
26.4,0.536180231515634,36,1.97462276358785,48,1.97554956860906,60,1.97555048444334
28.6,0.206228476571823,39,0.417151242511428,52,0.417645916010485,65,0.417646881168714
30.8,0.0758588134175945,42,0.712724440381916,56,0.71329458131975,70,0.713295385372794
33,0.0269066342665285,45,0.139597171320868,60,0.139700401114415,75,0.139700525603686
35.2,0.0092594180533764,48,0.2519047638541,64,0.252147679563459,80,0.252147973403116
37.4,0.00310626205422886,51,0.144040901306714,68,0.1441708699326,85,0.144171005785645
39.6,0.00101963462317479,54,0.0332351686302317,72,0.0332826988045568,90,0.0332827850463514
41.8,0.000328477303473304,57,0.0603969345134202,76,0.0604664624638831,95,0.0604665525060153
44,0.000104107676416283,60,0.0155072631168637,80,0.0155237621535585,100,0.0155237809975054
46.2,3.25278304222646e-05,63,0.0167399151573608,84,0.0167628659969739,105,0.0167628955449249
48.4,1.00359198805703e-05,66,0.0117647394436288,88,0.0117800730499988,110,0.0117800903821223
50.6,3.06203353627998e-06,69,0.00198472060059311,92,0.00198827897943455,115,0.00198828491187157
52.8,9.2500213877753e-07,72,0.00467163452510017,96,0.00467873482290084,120,0.00467874354043698
55,2.76955767029238e-07,75,0.0015386873396882,100,0.0015409275409526,125,0.00154092993171865
57.2,8.22633701598051e-08,78,0.00112705593764405,104,0.00112904033010391,130,0.00112904294382243
59.4,2.4259037901479e-08,81,0.000966881355483794,108,0.000968513244168615,135,0.000968515116142623
61.6,7.10741251760405e-09,84,0.000126050247331149,112,0.000126302916605086,140,0.000126303287569112
63.8,2.070065859355e-09,87,0.000350005228293556,116,0.000350667997159632,145,0.000350668800466394
66,5.99686982973049e-10,90,0.000143100189369338,120,0.000143364972227553,150,0.00014336525482929
68.2,1.72878008627865e-10,93,7.34566785584525e-05,124,7.36143845060869e-05,155,7.36145943417226e-05
70.4,4.9615087868513e-11,96,7.80358299613355e-05,128,7.81970130925163e-05,160,7.81971984248522e-05
72.6,1.41811441222192e-11,99,1.15549566114629e-05,132,1.15793007492478e-05,165,1.15793276298561e-05
74.8,4.03812549709905e-12,102,2.56493151683167e-05,136,2.5707463625558e-05,170,2.57075340194556e-05
77,1.14591395704991e-12,105,1.27721595670721e-05,140,1.28007548434943e-05,175,1.28007857243263e-05
79.2,3.24151011707593e-13,108,4.55424275696152e-06,144,4.56579944618529e-06,180,4.5658149830212e-06
81.4,9.14268799280682e-14,111,6.17441913998344e-06,148,6.18948614196988e-06,185,6.18950341554888e-06
83.6,2.57175336660774e-14,114,1.23987520210477e-06,152,1.24286909228282e-06,190,1.24287197365754e-06
85.8,7.21609636778148e-15,117,1.83622247942017e-06,156,1.84106862388067e-06,195,1.84107451232705e-06
88,2.02010312642992e-15,120,1.10377292966787e-06,160,1.10666682794416e-06,200,1.10666996035405e-06
90.2,5.6430822833636e-16,123,2.65555269387259e-07,164,2.66334343965882e-07,205,2.66335410841436e-07
92.4,1.57325029335654e-16,126,4.7921585126139e-07,168,4.80563764260023e-07,210,4.80565304244908e-07
94.6,4.37803314042689e-17,129,1.27944180910242e-07,172,1.2830199698119e-07,215,1.28302363409786e-07
96.8,1.21623092725268e-17,132,1.2794959346449e-07,176,1.28334780339921e-07,220,1.28335208044181e-07
99,3.37334004828725e-18,135,9.28554460932911e-08,180,9.31340299160756e-08,225,9.31343296695035e-08
101.2,9.34239795319397e-19,138,1.49113729136789e-08,184,1.49607493586836e-08,230,1.49608032860455e-08
103.4,2.583771011466e-19,141,3.64848983036923e-08,188,3.660104255954e-08,235,3.66011624112506e-08
105.6,7.13652667054392e-20,144,1.24213457025089e-08,192,1.24609073025073e-08,240,1.24609492034445e-08
107.8,1.96876387733435e-20,147,8.63014919235793e-09,196,8.65933131597118e-09,245,8.65936151595411e-09
110,5.42510364493941e-21,150,7.6310757603161e-09,200,7.65683363680699e-09,250,7.65686000730111e-09
112.2,1.49334901371933e-21,153,9.86416177194021e-10,204,9.89936300111522e-10,255,9.89940480075951e-10
114.4,4.10659913137046e-22,156,2.72296322044987e-09,208,2.7326355035365e-09,260,2.73264670745795e-09
116.6,1.12823013558531e-22,159,1.14710170902909e-09,212,1.15119663949776e-09,265,1.15120088507533e-09
118.8,3.09693567550945e-23,162,5.58856585776045e-10,216,5.60952542464568e-10,270,5.60955305868086e-10
121,8.49393020358416e-24,165,6.14051828610409e-10,220,6.16352391528281e-10,275,6.16355524448718e-10
123.2,2.32781501266659e-24,168,9.47368587943906e-11,224,9.50980584064005e-11,280,9.50986129264241e-11
125.4,6.37486898804465e-25,171,1.98917472133942e-10,228,1.99696554899146e-10,285,1.99697759960719e-10
127.6,1.74459831036735e-25,174,1.01871373096726e-10,232,1.02273475474357e-10,290,1.02274101588114e-10
129.8,4.77131516747114e-26,177,3.4349893114965e-11,236,3.44912945489201e-11,295,3.44915151298599e-11
132,1.30411278921682e-26,180,4.8444704520303e-11,240,4.86439393996409e-11,300,4.86442646881449e-11
134.2,3.56238979001097e-27,183,1.01700769877282e-11,244,1.0212332146694e-11,305,1.0212481180692e-11
136.4,9.72592251435786e-28,186,1.41883054314503e-11,248,1.42489938949937e-11,310,1.42490524623491e-11
138.6,2.6539711264244e-28,189,8.766922887891e-12,252,8.80475076786326e-12,315,8.80486173294837e-12
140.8,7.23851861349181e-29,192,1.98482462072082e-12,256,1.9937206894394e-12,320,1.99371594221099e-12
143,1.97334320491178e-29,195,3.74938885860219e-12,260,3.76615428428903e-12,325,3.76619618247798e-12
145.2,5.37731619867423e-30,198,1.03996059787155e-12,264,1.04466625620132e-12,330,1.04469628501427e-12
147.4,1.46469929983424e-30,201,9.84332141732783e-13,268,9.88889961670038e-13,335,9.8889867082586e-13
149.6,3.98805035483824e-31,204,7.34864733849061e-13,272,7.38304125054038e-13,340,7.3831745392548e-13
151.8,1.08545242242127e-31,207,1.1196181576315e-13,276,1.12504206106875e-13,345,1.12505946794052e-13
154,2.95329724405151e-32,210,2.8463939733565e-13,280,2.86014940547743e-13,350,2.86019195562205e-13
156.2,8.03262429045225e-33,213,1.00149399815404e-13,284,1.00640842685013e-13,355,1.00642955279431e-13
158.4,2.18408197315448e-33,216,6.6034327985032e-14,288,6.63631937036636e-14,360,6.63642160480327e-14
160.6,5.93674554596231e-34,219,6.019880131098e-14,292,6.05030913891488e-14,365,6.05040194425624e-14
162.8,1.61325268047813e-34,222,7.81042301578877e-15,296,7.85141318435598e-15,370,7.85153628966947e-15
165,4.38265097151801e-35,225,2.11789597523105e-14,300,2.12888700787169e-14,375,2.12897874320433e-14
167.2,1.19030328379432e-35,228,9.19015660276634e-15,304,9.23884149844212e-15,380,9.23909085919566e-15
169.4,3.23199023783756e-36,231,4.24685868941752e-15,308,4.26925724474549e-15,385,4.26953293634981e-15
171.6,8.77362802724167e-37,234,4.82966843765375e-15,312,4.85576814385872e-15,390,4.85603655896951e-15
173.8,2.38116774525544e-37,237,7.78577870569584e-16,316,7.82997505605402e-16,395,7.83042165640748e-16
176,6.46110688238267e-38,240,1.54200976016241e-15,320,1.55055888096701e-15,400,1.55057774548303e-15
178.2,1.75280797782406e-38,243,8.12014953643994e-16,324,8.16624704453353e-16,405,8.16680870474093e-16
180.4,4.7541877619496e-39,246,2.58785873181004e-16,328,2.60227490616108e-16,410,2.60203076919993e-16
182.6,1.28924889312081e-39,249,3.79951569473183e-16,332,3.8214178171225e-16,415,3.8215293142572e-16
184.8,3.49558066285792e-40,252,8.33351052716808e-17,336,8.38237004264906e-17,420,8.3834653049402e-17
187,9.47605337194344e-41,255,1.09568886801449e-16,340,1.10226958618511e-16,425,1.10220882765006e-16
189.2,2.56841137448517e-41,258,6.9595896381413e-17,344,7.00170688302331e-17,430,7.00181984942537e-17
191.4,6.96039246190895e-42,261,1.48256649681928e-17,348,1.49091880725453e-17,435,1.49134949229211e-17
193.6,1.8859835992028e-42,264,2.93245380935201e-17,352,2.95012655188181e-17,440,2.95064249229076e-17
195.8,5.10951844225055e-43,267,8.44390223622503e-18,356,8.4952739006317e-18,445,8.49803885950582e-18
198,1.38408448945756e-43,270,7.56561544660503e-18,360,7.61508453236638e-18,450,7.61523264283159e-18
200.2,3.74876631269213e-44,273,5.81233135851331e-18,364,5.85048194226882e-18,455,5.85155759808001e-18
202.4,1.01521894131854e-44,276,8.44981791063341e-19,368,8.4975137494853e-19,460,8.49684848873109e-19
204.6,2.74902668451021e-45,279,2.21993328834701e-18,372,2.23381994186633e-18,465,2.23411299408727e-18
206.8,7.44300502903932e-46,282,8.06817153153812e-19,376,8.12022912831023e-19,470,8.12175592276302e-19
209,2.01497606398436e-46,285,5.04717223937224e-19,380,5.08043940013598e-19,475,5.08107101842119e-19
211.2,5.4543839107086e-47,288,4.74658535234101e-19,384,4.77835837044763e-19,480,4.77921338922462e-19
213.4,1.47631034528768e-47,291,6.23911482739883e-20,388,6.28590550790533e-20,485,6.28912806192558e-20
215.6,3.99546748474948e-48,294,1.64654149642444e-19,392,1.65784275656219e-19,490,1.65737579247243e-19
217.8,1.08122794135195e-48,297,7.35167626090657e-20,396,7.40651267108803e-20,495,7.4072664494083e-20
220,2.92568999958086e-49,300,3.22821918660815e-20,400,3.24949661099604e-20,500,3.24227059894176e-20
222.2,7.91593704425881e-50,303,3.79757149617561e-20,404,3.82506515514664e-20,505,3.82215300755361e-20
224.4,2.14161229851351e-50,306,6.40421055532285e-21,408,6.44659822169676e-21,510,6.45308718088734e-21
226.6,5.79355747986789e-51,309,1.19573608540217e-20,412,1.20438471738906e-20,515,1.20273981418828e-20
228.8,1.56717365437484e-51,312,6.47458056710942e-21,416,6.51695133588474e-21,520,6.51556400788784e-21
231,4.23894307145631e-52,315,1.94369286079191e-21,420,1.95954665056045e-21,525,1.95757426804069e-21
233.2,1.146483934908e-52,318,2.97599011297163e-21,424,2.99995633216219e-21,530,2.99834920288148e-21
235.4,3.10062684725676e-53,321,6.80591627657734e-22,428,6.87338063381012e-22,535,6.85900907573425e-22
237.6,8.38500513236662e-54,324,8.44116425074465e-22,432,8.50695095718827e-22,540,8.50729700095873e-22
239.8,2.26741268821397e-54,327,5.50481379168953e-22,436,5.56215289849921e-22,545,5.55288414486214e-22
242,6.13101367842941e-55,330,1.11339113251323e-22,440,1.11566945557239e-22,550,1.11561413890611e-22
244.2,1.65771355013503e-55,333,2.29371357393051e-22,444,2.31332014579865e-22,555,2.30720267853331e-22
246.4,4.48191023091965e-56,336,6.83771303114919e-23,448,6.92513631209876e-23,560,6.85601963414839e-23
248.6,1.21169751414404e-56,339,5.81854914493325e-23,452,5.85935879902068e-23,565,5.88497727132969e-23
250.8,3.27569585176782e-57,342,4.59569552228685e-23,456,4.64502270881724e-23,570,4.63471237133616e-23
253,8.85507148508168e-58,345,6.4694461538064e-24,460,6.43090294044244e-24,575,6.53032238211438e-24
255.2,2.39364940361894e-58,348,1.7360387108215e-23,464,1.74256791933268e-23,580,1.75279197243633e-23
257.4,6.47008166655961e-59,351,6.48340968144055e-24,468,6.54608357683836e-24,585,6.55131455064042e-24
259.6,1.74880140411452e-59,354,3.89084309034156e-24,472,3.86409217686597e-24,590,3.89717976833333e-24
261.8,4.72665011661959e-60,357,3.7529761735439e-24,476,3.76145047963893e-24,595,3.77160071209946e-24
264,1.27746597713534e-60,360,5.08113093179876e-25,480,5.12191076821376e-25,600,5.07529301062058e-25
266.2,3.45246129908356e-61,363,1.29717112090454e-24,484,1.277528728244e-24,605,1.28928505061644e-24
268.4,9.33023373001013e-62,366,5.9564917400062e-25,488,5.85968068378159e-25,610,5.89609966727753e-25
270.6,2.52139604580175e-62,369,2.41956938008122e-25,492,2.39622514746149e-25,615,2.44655423306532e-25
272.8,6.81357496583939e-63,372,2.95940135816697e-25,496,2.93815338295407e-25,620,2.99107308830093e-25
275,1.84117470799039e-63,375,5.10487044162602e-26,500,5.07703597056197e-26,625,5.28121223717149e-26
277.2,4.97509632660321e-64,378,9.10717235368928e-26,504,9.42600811540292e-26,630,9.25422229371636e-26
279.4,1.34429640807261e-64,381,4.9693029087239e-26,508,5.12742093972034e-26,635,5.13928051863759e-26
281.6,3.63225334124962e-65,384,1.56506380234791e-26,512,1.51619218591739e-26,640,1.44455521852907e-26
283.8,9.81398192276331e-66,387,2.40711521429764e-26,516,2.35762626880484e-26,645,2.33122474582267e-26
286,2.65156857307315e-66,390,5.69931867669244e-27,520,5.5301482485055e-27,650,5.50747533158244e-27
288.2,7.16389812607476e-67,393,6.87892380740046e-27,524,6.49717475694322e-27,655,6.64347296481958e-27
290.4,1.93546486807503e-67,396,4.6167923237385e-27,528,4.28128162125571e-27,660,4.3959157284939e-27
292.6,5.22890731494621e-68,399,7.88071005342671e-28,532,8.06943695275873e-28,665,8.01381556491488e-28
294.8,1.41262453913685e-68,402,1.83726118214356e-27,536,1.75690977862077e-27,670,1.77183440009366e-27
297,3.81621712118926e-69,405,5.60084890371589e-28,540,4.89501172187168e-28,675,5.41567933235965e-28
299.2,1.0309326474301e-69,408,4.84684562282165e-28,544,5.09715408694055e-28,680,4.67421717999876e-28
301.4,2.78495861138393e-70,411,3.9388654811466e-28,548,3.72969444466669e-28,685,3.70322175908848e-28
303.6,7.52313345279651e-71,414,5.05128904236089e-29,552,4.84855615748291e-29,690,4.75050766981501e-29
305.8,2.03221978407267e-71,417,1.42771800051132e-28,556,1.33873363960368e-28,695,1.35883150999779e-28
308,5.48952516973323e-72,420,6.15673073558126e-29,560,4.62486720810235e-29,700,5.24821508060612e-29
310.2,1.48283005099095e-72,423,3.01354703251413e-29,564,3.22607984329796e-29,705,2.85315421649939e-29
312.4,4.0053525995907e-73,426,3.26166335658279e-29,568,2.73455571748015e-29,710,2.96544738694929e-29
314.6,1.08189018157376e-73,429,4.90686089804652e-30,572,3.28686019960707e-30,715,3.51425237233183e-30
316.8,2.92226043629651e-74,432,9.28522553616241e-30,576,9.51532772626371e-30,720,9.12683939960761e-30
319,7.89311123463339e-75,435,4.89458052105532e-30,580,3.3255919562728e-30,725,3.75002975526276e-30
321.2,2.13192212723304e-75,438,1.92383076532702e-30,584,2.1930475181971e-30,730,1.96257037151751e-30
323.4,5.75822318532862e-76,441,2.474257770728e-30,588,1.90839074081112e-30,735,1.84169395181628e-30
325.6,1.55524895428277e-76,444,6.0773616430562e-31,592,1.85263044190864e-31,740,2.23925115826363e-31
327.8,4.20054677990314e-77,447,5.70194644369106e-31,596,5.81892590846492e-31,745,7.17806442394014e-31
330,1.13450502698207e-77,450,3.71773915002257e-31,600,2.54641063142577e-31,750,2.56197735038435e-31
332.2,3.06409280226487e-78,453,1.42774852511329e-31,604,1.22032174783858e-31,755,1.7368984540743e-31
334.4,8.27546655920574e-79,456,2.03863656882712e-31,608,1.38151498221871e-31,760,1.48707060468949e-31
336.6,2.23500412827215e-79,459,6.48372187130338e-32,612,2.68146616375998e-32,765,2.88570317920577e-32
338.8,6.03614435279625e-80,462,5.09057857428145e-32,616,3.73952878126125e-32,770,4.03049588670587e-32
341,1.63018360826248e-80,465,4.81573077133169e-32,620,2.11353241457452e-32,775,2.69702331554965e-32
343.2,4.40259978630797e-81,468,7.50453640045981e-33,624,1.35881001658764e-32,780,1.69479988260739e-32
345.4,1.18898899325041e-81,471,1.66393059493209e-32,628,1.94616790508148e-32,785,2.26095913279195e-32
347.6,3.21101661290651e-82,474,2.24450525023668e-33,632,4.12226606427782e-33,790,5.12272450382163e-33
349.8,8.67168531218252e-83,477,4.03943736672897e-33,636,7.56210643250629e-33,795,6.87075463915373e-33
352,2.34185955222173e-83,480,1.67583215284243e-33,640,4.6189921795098e-33,800,5.08349659577733e-33
354.2,6.32433253498779e-84,483,3.74112267662351e-34,644,1.69292934709861e-33,805,1.29642299650477e-33
356.4,1.70791083717144e-84,486,4.00037268605045e-34,648,2.19783223077974e-33,810,2.10677750037693e-33
358.6,4.61224599552141e-85,489,2.10669035156512e-34,652,1.40109295098085e-33,815,9.88749359195851e-34
360.8,1.24553696941148e-85,492,2.0874213192446e-34,656,6.41575299487453e-34,820,2.54652580429251e-34
363,3.36354924761805e-86,495,9.12074093393603e-35,660,1.86930258559325e-34,825,3.01203900416878e-34
365.2,9.08314148330553e-87,498,6.8839518126608e-35,664,4.10697760732645e-34,830,1.03932986535726e-34
367.4,2.4528534132968e-87,501,6.99277698577097e-35,668,2.11038455939849e-34,835,9.13759672896502e-35
369.6,6.62375776641687e-88,504,3.42005375861983e-35,672,1.22336985781241e-34,840,3.18490778343522e-35
371.8,1.78868851931665e-88,507,1.53098262761875e-35,676,1.52148670243879e-34,845,2.17230777138601e-35
374,4.83017119832742e-89,510,1.33840143513034e-35,680,5.01878716407667e-35,850,3.64793885609874e-35
376.2,1.30433139400587e-89,513,2.38332116493119e-35,684,3.24168331282284e-35,855,2.41280913721018e-35
378.4,3.52217620552648e-90,516,1.48437037627401e-35,688,2.66832923557346e-35,860,9.03957048117684e-36
380.6,9.5111274993745e-91,519,1.5506694525376e-35,692,9.8381191357882e-36,865,9.25998423710254e-36
382.8,2.56832987730981e-91,522,1.40780248355799e-35,696,1.83446046252571e-35,870,7.80444510618022e-36
385,6.93533684226623e-92,525,6.80178234650642e-36,700,4.72181084992326e-36,875,4.09771704000053e-36
387.2,1.87276095174227e-92,528,2.72644337471117e-36,704,6.43790458745903e-36,880,1.20630783073857e-36
389.4,5.05702657883649e-93,531,2.45096973686562e-36,708,4.28744909398646e-36,885,1.34883693628633e-36
391.6,1.36554589808585e-93,534,1.34795067714233e-36,712,1.99646598939167e-36,890,2.25855303465872e-36
393.8,3.68736059996029e-94,537,6.15333790362822e-37,716,2.13894885125429e-36,895,1.91810965164355e-36
396,9.9568789710365e-95,540,3.23093895782951e-37,720,1.5728138810062e-36,900,1.25847210231492e-36
398.2,2.68861871234545e-95,543,3.06935839736948e-37,724,2.25295502754477e-37,905,1.20116875877265e-36
400.4,7.2599501347066e-96,546,2.49765867246506e-37,728,6.68502093916092e-37,910,5.87157435119123e-37
402.6,1.96036323450244e-96,549,8.38049165319514e-38,732,2.79001610848833e-37,915,1.97957204813041e-37
404.8,5.29344014606936e-97,552,1.8952655560194e-37,736,2.21245451214785e-37,920,1.98051684354201e-37
407,1.4293482861939e-97,555,9.37026247143892e-38,740,1.45867469686517e-37,925,1.67478618656952e-37
409.2,3.85955093266082e-98,558,6.22304881228981e-38,744,3.83275025089924e-38,930,2.05429261969602e-37
411.4,1.04215949696294e-98,561,4.92748968804519e-38,748,1.44385945165639e-38,935,9.34962327053321e-38
413.6,2.81404057798968e-99,564,1.6209929572958e-38,752,5.41317839758033e-39,940,3.9773407983494e-38
415.8,7.5984553914625e-100,567,1.05320883140506e-38,756,3.18687848018711e-39,945,4.75946642307196e-38
418,2.05172487086139e-100,570,1.17456490693723e-38,760,6.16862888146318e-39,950,2.12359875000382e-38
420.2,5.54002612842282e-101,573,9.81339013046624e-39,764,4.50361599486287e-39,955,1.07210741386488e-38
422.4,1.49590298808859e-101,576,7.11809275469337e-39,768,2.69434448116009e-39,960,7.96468298407063e-39
424.6,4.03918749301324e-102,579,8.75111504303319e-39,772,1.57838561932432e-39,965,6.57031468877489e-39
426.8,1.09064547319881e-102,582,3.8613089425515e-39,776,1.21663675144234e-39,970,5.16198765337407e-39
429,2.94491138661615e-103,585,6.32216235753271e-40,780,1.07526235623572e-39,975,2.41149174152229e-39
431.2,7.95169912385537e-104,588,1.30532159597938e-39,784,6.08923640408367e-40,980,1.65988444514389e-39
433.4,2.14707274133293e-104,591,5.59196699405031e-40,788,7.39401522093419e-40,985,1.25816890575254e-39
435.6,5.79739274167186e-105,594,5.41361134002433e-40,792,4.94341563924256e-40,990,1.12380277245878e-39
437.8,1.5653730880098e-105,597,1.98061951401443e-40,796,2.65981006171278e-40,995,9.13640127403742e-40
440,4.22670766001455e-106,600,2.16249588977376e-40,800,4.65707425517127e-40,1000,2.58617137221866e-40
442.2,1.14126315154315e-106,603,1.29629809218685e-40,804,1.86191143336624e-40,1005,2.96634763946352e-41
444.4,3.0815459245478e-107,606,3.44155978908322e-41,808,1.12478028885665e-40,1010,7.80690081693826e-41
446.6,8.32052607275818e-108,609,8.4132873953978e-42,812,1.03327229608462e-40,1015,6.73471747251431e-41
448.8,2.24663357858087e-108,612,1.9901674837296e-41,816,3.03654894421178e-41,1020,9.39296345276782e-41
451,6.06614866084135e-109,615,6.21096580156862e-42,820,1.06739918614615e-41,1025,5.55022779696863e-41
453.2,1.63792201739061e-109,618,1.14357353974853e-41,824,7.60780630337756e-42,1030,4.38127871746791e-41
455.4,4.42255033039227e-110,621,1.19542088895455e-41,828,5.44413740976165e-42,1035,4.6513107944691e-41
457.6,1.19413041839547e-110,624,9.07995561067336e-42,832,3.55224371581064e-42,1040,2.29625888312886e-41
459.8,3.22426088419906e-111,627,6.50062400243988e-42,836,4.40075604911311e-42,1045,5.23716193098284e-42
462,8.70578714544237e-112,630,6.86561874703175e-42,840,1.42427396037645e-42,1050,6.74520183350725e-42
464.2,2.35063604538398e-112,633,7.37188188836123e-42,844,1.86733882629163e-42,1055,6.73900594920235e-43
466.4,6.34690846175398e-113,636,5.29012184763181e-42,848,2.57711878046125e-42,1060,1.24021973226964e-42
468.6,1.71371498014624e-113,639,1.3224316858044e-42,852,1.5891817249536e-42,1065,3.9764063158847e-43
470.8,4.62715965266933e-114,642,1.7998107003193e-42,856,1.76598409304724e-42,1070,4.83000785026974e-43
473,1.24936669932435e-114,645,1.11309571666576e-42,860,1.57818373452581e-42,1075,1.77329932178958e-43
475.2,3.37337742882017e-115,648,1.84339563394498e-43,864,2.84961318049946e-43,1080,2.23360894741348e-43
477.4,9.10834613964229e-116,651,5.08008097827418e-43,868,2.48645912591367e-43,1085,9.57274245538211e-44
479.6,2.4593124979397e-116,654,1.94549467314423e-43,872,1.28402130420412e-43,1090,1.73859163540543e-43
481.8,6.64029724624618e-117,657,1.33784347080371e-43,876,3.10827801230563e-43,1095,1.62788627209859e-43
484,1.79292016619932e-117,660,9.18172177026806e-44,880,1.988662871303e-43,1100,1.60099827081202e-43
486.2,4.84098821194626e-118,663,7.6528920302897e-44,884,9.70595652643646e-44,1105,1.55810944274299e-43
488.4,1.30709379510733e-118,666,7.89852130038267e-44,888,1.10463891405539e-43,1110,4.57140070352406e-44
490.6,3.52922338779136e-119,669,5.73858490442905e-44,892,4.22411078259185e-44,1115,4.12238412065973e-44
492.8,9.52908550961433e-120,672,5.01363797289037e-44,896,6.48511032093916e-45,1120,1.7063132461569e-44
495,2.57290050077887e-120,675,3.91007794757108e-44,900,1.38730421199686e-44,1125,5.81134513105144e-45
497.2,6.9469546234432e-121,678,2.34092240028791e-44,904,7.56755354431603e-45,1130,4.73720973878894e-45
499.4,1.8757097980855e-121,681,7.35446054810326e-45,908,9.03328523733231e-45,1135,1.96925110582934e-45
501.6,5.0644997820558e-122,684,1.95047540206456e-45,912,5.54121853940317e-45,1140,5.64172517734563e-45
503.8,1.36743660565568e-122,687,1.88106332840695e-45,916,1.37981696739429e-45,1145,6.10468708372685e-45
506,3.69213516141158e-123,690,1.35014464992429e-45,920,2.29642747781043e-45,1150,3.11539848236312e-45
508.2,9.96891137956546e-124,693,1.07646453491348e-45,924,6.51719247732962e-46,1155,4.37749221726627e-45
510.4,2.6916441467212e-124,696,6.42660870053679e-46,928,1.04783631739137e-45,1160,2.44630467076132e-45
512.6,7.26753818609585e-125,699,5.00269816192978e-46,932,3.86200077285183e-46,1165,4.21676690270377e-46
514.8,1.96226104680318e-125,702,3.28860382019502e-46,936,1.2682502308511e-46,1170,5.71171833160484e-46
517,5.29817173917826e-126,705,2.5231974853293e-46,940,1.48155552708833e-46,1175,3.33507430619772e-46
519.2,1.43052376630402e-126,708,1.14733983571793e-46,944,5.98031046360854e-47,1180,5.9740965555229e-47
521.4,3.8624593988756e-127,711,5.55507723430889e-47,948,6.37754646742261e-47,1185,6.21222471720799e-47
523.6,1.04287579701785e-127,714,4.33614081858048e-47,952,2.97744349927899e-47,1190,5.44503090403515e-47
525.8,2.81579522499372e-128,717,7.00681595533391e-47,956,5.32606879989143e-47,1195,6.32666528469239e-47
528,7.6027265941878e-129,720,6.52076534180823e-47,960,4.39782308173175e-47,1200,4.39398636475736e-47
530.2,2.05275684610625e-129,723,3.0373684866622e-47,964,2.71613954433973e-47,1205,2.09883487721992e-47
532.4,5.54249721290043e-130,726,2.44862727454388e-47,968,2.83397673890262e-47,1210,5.20856480064464e-48
534.6,1.49648821623806e-130,729,2.61088357670656e-47,972,2.25864936795704e-47,1215,8.98824219637296e-48
536.8,4.04055450089761e-131,732,5.17879356522215e-48,976,4.87294145940545e-48,1220,7.57286125764641e-48
539,1.09095915721544e-131,735,7.18682574149438e-48,980,3.96130250782333e-48,1225,5.97398910689708e-48
541.2,2.94561427236651e-132,738,6.05580606733672e-48,984,2.25030933587745e-48,1230,6.69113909201974e-48
543.4,7.95322235652801e-133,741,3.33729250840245e-48,988,1.64487598140339e-48,1235,3.49042133874025e-48
545.6,2.14738662885077e-133,744,3.45347582297645e-48,992,1.67183477924261e-48,1240,9.33131195683036e-49
547.8,5.79798703617538e-134,747,2.49089180301749e-48,996,7.91579976336691e-49,1245,1.32939252304055e-48
550,1.56546771505791e-134,750,7.40140435177226e-49,1000,4.19902763089627e-49,1250,1.99305263554654e-49
552.2,4.2267919886249e-135,753,1.61032115792941e-49,1004,5.64069561684843e-49,1255,4.12000158193762e-49
554.4,1.14124141751808e-135,756,1.86680283851765e-49,1008,1.88742229002703e-49,1260,1.35771132658783e-49
556.6,3.08137153552845e-136,759,1.2618408990752e-49,1012,3.68940665812765e-49,1265,3.66666353089659e-50
558.8,8.31975438380658e-137,762,1.21389726421621e-49,1016,2.52279578972742e-49,1270,1.21438606681875e-50
561,2.24634700452683e-137,765,1.7191162608175e-49,1020,5.76969060892358e-50,1275,3.58249104072475e-50
563.2,6.06517154399576e-138,768,9.9251620929614e-50,1024,9.26068617919803e-50,1280,1.36227381481357e-50
565.4,1.63760532044758e-138,771,3.38163700225823e-50,1028,3.19417639514222e-50,1285,3.95442767153408e-50
567.6,4.4215577726178e-139,774,6.57297674051677e-50,1032,2.3439143004094e-50,1290,2.70350818928971e-50
569.8,1.19382668402851e-139,777,1.70497564065891e-50,1036,1.9418433901684e-50,1295,1.52177525141839e-50
572,3.22334786761059e-140,780,1.0126960107285e-50,1040,1.17899385199183e-50,1300,1.83371549268121e-50
574.2,8.70308037277645e-141,783,6.45922145688705e-51,1044,8.98867640726237e-51,1305,1.73481541815791e-50
576.4,2.34984239351539e-141,786,4.82184152364316e-51,1048,6.77203343384947e-51,1310,1.98449880682205e-51
578.6,6.34460226126002e-142,789,4.42993487483487e-51,1052,5.42205365954592e-51,1315,5.67619901640621e-51
580.8,1.71304983749573e-142,792,3.7277118093569e-51,1056,3.44747664288964e-51,1320,2.72585979153326e-51
583,4.6252533493673e-143,795,3.66409017219853e-51,1060,2.48814518396973e-51,1325,1.53544612395263e-51
585.2,1.24882328871466e-143,798,3.60146404520765e-51,1064,1.90890739422602e-51,1330,1.6450073603671e-51
587.4,3.3718355775062e-144,801,1.3565942893757e-51,1068,4.02212357601549e-52,1335,2.5266036495409e-52
589.6,9.10398907015673e-145,804,6.40985732458341e-52,1072,6.07823670700129e-52,1340,7.95468264976543e-52
591.8,2.45808563073441e-145,807,4.83272701261014e-52,1076,5.57116921628276e-52,1345,3.87835239967608e-52
594,6.63685351283621e-146,810,9.42245635597724e-53,1080,1.98076609867831e-52,1350,2.61270461833808e-52
596.2,1.79195624826997e-146,813,8.49459272414408e-53,1084,2.08499890286581e-52,1355,2.67392587216154e-52
598.4,4.83829694777409e-147,816,5.15231459660353e-53,1088,1.69474341407216e-52,1360,1.41178113889851e-52
600.6,1.30634409548241e-147,819,4.27264068862691e-53,1092,6.05519202282128e-53,1365,1.56325234770753e-53
602.8,3.52713924722799e-148,822,6.82281094305215e-53,1096,4.93220003229183e-53,1370,5.09087514347171e-53
605,9.52330245599519e-149,825,3.66315118721464e-53,1100,3.26882097177554e-53,1375,4.21448074474129e-54
607.2,2.57129854903619e-149,828,1.28495400582025e-53,1104,1.20872134562644e-53,1380,1.13805376418788e-53
609.4,6.94252398284772e-150,831,2.36377816676942e-53,1108,8.79194785209206e-54,1385,9.34041856739655e-54
611.6,1.8744861286933e-150,834,1.2327451036379e-53,1112,8.65719350768306e-54,1390,3.37454291616783e-54
613.8,5.06112464397541e-151,837,2.58418893248479e-54,1116,7.71436691661498e-54,1395,3.66189213701747e-54
616,1.36650679838647e-151,840,4.2088762772906e-54,1120,8.36136584830083e-54,1400,4.6759673934569e-54
618.2,3.68957652981747e-152,843,1.26860724041424e-54,1124,2.8737190713762e-54,1405,2.39860734091026e-54
620.4,9.96187787914738e-153,846,8.16073103538494e-55,1128,7.6269608638592e-55,1410,7.43412524201215e-55
622.6,2.68971255087894e-153,849,8.11825633433306e-55,1132,1.40381382196745e-54,1415,1.17805425834565e-54
624.8,7.2622382454262e-154,852,5.5738830406746e-55,1136,3.08424209059172e-55,1420,9.84749619266609e-55
627,1.96080805852977e-154,855,4.18599669875703e-55,1140,4.80097658190117e-55,1425,6.82866183988295e-55
629.2,5.29419145967998e-155,858,3.12867520087926e-55,1144,4.67011579786155e-55,1430,6.27037644503012e-55
631.4,1.42943421593807e-155,861,1.44194086106197e-55,1148,2.70505083120742e-55,1435,4.11362340923996e-55
633.6,3.8594789381445e-156,864,1.11304330837914e-55,1152,1.97083217302746e-55,1440,2.40448029618946e-55
635.8,1.04206101718743e-156,867,1.25372903057103e-55,1156,2.16906577338598e-55,1445,1.54353672719755e-55
638,2.81356917532625e-157,870,7.85053873747413e-56,1160,8.80427184340203e-56,1450,5.86218356358764e-56
640.2,7.59664828536116e-158,873,6.49289726815163e-56,1164,3.84459108083442e-56,1455,6.05574098688634e-56
642.4,2.05109802929509e-158,876,4.70292428607718e-56,1168,4.74853698280059e-56,1460,7.0098800290306e-56
644.6,5.53797245659874e-159,879,3.26118497607262e-56,1172,1.32968296850623e-56,1465,4.87886732163571e-56
646.8,1.49525458479992e-159,882,2.76632109201563e-56,1176,1.04306545116232e-56,1470,1.32924762995636e-56
649,4.03719263320013e-160,885,2.27546979151677e-56,1180,1.73025607218834e-56,1475,1.83117697012712e-56
651.2,1.0900433766056e-160,888,1.03208991988707e-56,1184,1.13568928005591e-56,1480,1.37576212522572e-56
653.4,2.94312066625871e-161,891,2.98887415549702e-57,1188,9.33310516175051e-57,1485,4.03565822599671e-57
655.6,7.94643502403969e-162,894,2.06818127558447e-57,1192,8.9870575102074e-57,1490,2.89195655591004e-57
657.8,2.14553985412018e-162,897,2.42398465587376e-57,1196,2.50931898328332e-57,1495,3.12376860561377e-57


==> xhatNorm1.csv <==
k1,nostro,k2,l20,k3,l30,k4,l40
0,13.4048611030431,0,57.8034419177333,0,57.8034424664112,0,57.8034424664983
13,28.3839391313396,21,210.496441071239,31,210.495868676376,41,210.495865470263
26,115.516113416144,42,74.1393904723359,62,74.1391904553106,82,74.1391885683257
39,51.718718599381,63,194.689702289899,93,194.690182963259,123,194.69018319926
52,70.9123620093511,84,123.573889066863,124,123.576476296128,164,123.576481705071
65,31.6797777234846,105,51.2534842226931,155,51.2556630509881,205,51.2556710788204
78,17.0414351206387,126,66.8203595137247,186,66.8258141382141,246,66.8258265498223
91,16.1368607854684,147,30.1905207589572,217,30.1903249216525,287,30.1903246046929
104,11.2200014263473,168,4.81824452465355,248,4.82096995489371,328,4.82097264401125
117,6.24219488645893,189,7.10291380444157,279,7.10641334970834,369,7.10641728372733
130,3.01304189813738,210,2.63405031853256,310,2.63523205234152,410,2.63523318570036
143,1.31805553851254,231,4.23175913663584,341,4.23398119323249,451,4.23398406547638
156,0.536180231515634,252,1.97462276358785,372,1.97554956860906,492,1.97555048444334
169,0.206228476571823,273,0.417151242511428,403,0.417645916010485,533,0.417646881168714
182,0.0758588134175945,294,0.712724440381916,434,0.71329458131975,574,0.713295385372794
195,0.0269066342665285,315,0.139597171320868,465,0.139700401114415,615,0.139700525603686
208,0.0092594180533764,336,0.2519047638541,496,0.252147679563459,656,0.252147973403116
221,0.00310626205422886,357,0.144040901306714,527,0.1441708699326,697,0.144171005785645
234,0.00101963462317479,378,0.0332351686302317,558,0.0332826988045568,738,0.0332827850463514
247,0.000328477303473304,399,0.0603969345134202,589,0.0604664624638831,779,0.0604665525060153
260,0.000104107676416283,420,0.0155072631168637,620,0.0155237621535585,820,0.0155237809975054
273,3.25278304222646e-05,441,0.0167399151573608,651,0.0167628659969739,861,0.0167628955449249
286,1.00359198805703e-05,462,0.0117647394436288,682,0.0117800730499988,902,0.0117800903821223
299,3.06203353627998e-06,483,0.00198472060059311,713,0.00198827897943455,943,0.00198828491187157
312,9.2500213877753e-07,504,0.00467163452510017,744,0.00467873482290084,984,0.00467874354043698
325,2.76955767029238e-07,525,0.0015386873396882,775,0.0015409275409526,1025,0.00154092993171865
338,8.22633701598051e-08,546,0.00112705593764405,806,0.00112904033010391,1066,0.00112904294382243
351,2.4259037901479e-08,567,0.000966881355483794,837,0.000968513244168615,1107,0.000968515116142623
364,7.10741251760405e-09,588,0.000126050247331149,868,0.000126302916605086,1148,0.000126303287569112
377,2.070065859355e-09,609,0.000350005228293556,899,0.000350667997159632,1189,0.000350668800466394
390,5.99686982973049e-10,630,0.000143100189369338,930,0.000143364972227553,1230,0.00014336525482929
403,1.72878008627865e-10,651,7.34566785584525e-05,961,7.36143845060869e-05,1271,7.36145943417226e-05
416,4.9615087868513e-11,672,7.80358299613355e-05,992,7.81970130925163e-05,1312,7.81971984248522e-05
429,1.41811441222192e-11,693,1.15549566114629e-05,1023,1.15793007492478e-05,1353,1.15793276298561e-05
442,4.03812549709905e-12,714,2.56493151683167e-05,1054,2.5707463625558e-05,1394,2.57075340194556e-05
455,1.14591395704991e-12,735,1.27721595670721e-05,1085,1.28007548434943e-05,1435,1.28007857243263e-05
468,3.24151011707593e-13,756,4.55424275696152e-06,1116,4.56579944618529e-06,1476,4.5658149830212e-06
481,9.14268799280682e-14,777,6.17441913998344e-06,1147,6.18948614196988e-06,1517,6.18950341554888e-06
494,2.57175336660774e-14,798,1.23987520210477e-06,1178,1.24286909228282e-06,1558,1.24287197365754e-06
507,7.21609636778148e-15,819,1.83622247942017e-06,1209,1.84106862388067e-06,1599,1.84107451232705e-06
520,2.02010312642992e-15,840,1.10377292966787e-06,1240,1.10666682794416e-06,1640,1.10666996035405e-06
533,5.6430822833636e-16,861,2.65555269387259e-07,1271,2.66334343965882e-07,1681,2.66335410841436e-07
546,1.57325029335654e-16,882,4.7921585126139e-07,1302,4.80563764260023e-07,1722,4.80565304244908e-07
559,4.37803314042689e-17,903,1.27944180910242e-07,1333,1.2830199698119e-07,1763,1.28302363409786e-07
572,1.21623092725268e-17,924,1.2794959346449e-07,1364,1.28334780339921e-07,1804,1.28335208044181e-07
585,3.37334004828725e-18,945,9.28554460932911e-08,1395,9.31340299160756e-08,1845,9.31343296695035e-08
598,9.34239795319397e-19,966,1.49113729136789e-08,1426,1.49607493586836e-08,1886,1.49608032860455e-08
611,2.583771011466e-19,987,3.64848983036923e-08,1457,3.660104255954e-08,1927,3.66011624112506e-08
624,7.13652667054392e-20,1008,1.24213457025089e-08,1488,1.24609073025073e-08,1968,1.24609492034445e-08
637,1.96876387733435e-20,1029,8.63014919235793e-09,1519,8.65933131597118e-09,2009,8.65936151595411e-09
650,5.42510364493941e-21,1050,7.6310757603161e-09,1550,7.65683363680699e-09,2050,7.65686000730111e-09
663,1.49334901371933e-21,1071,9.86416177194021e-10,1581,9.89936300111522e-10,2091,9.89940480075951e-10
676,4.10659913137046e-22,1092,2.72296322044987e-09,1612,2.7326355035365e-09,2132,2.73264670745795e-09
689,1.12823013558531e-22,1113,1.14710170902909e-09,1643,1.15119663949776e-09,2173,1.15120088507533e-09
702,3.09693567550945e-23,1134,5.58856585776045e-10,1674,5.60952542464568e-10,2214,5.60955305868086e-10
715,8.49393020358416e-24,1155,6.14051828610409e-10,1705,6.16352391528281e-10,2255,6.16355524448718e-10
728,2.32781501266659e-24,1176,9.47368587943906e-11,1736,9.50980584064005e-11,2296,9.50986129264241e-11
741,6.37486898804465e-25,1197,1.98917472133942e-10,1767,1.99696554899146e-10,2337,1.99697759960719e-10
754,1.74459831036735e-25,1218,1.01871373096726e-10,1798,1.02273475474357e-10,2378,1.02274101588114e-10
767,4.77131516747114e-26,1239,3.4349893114965e-11,1829,3.44912945489201e-11,2419,3.44915151298599e-11
780,1.30411278921682e-26,1260,4.8444704520303e-11,1860,4.86439393996409e-11,2460,4.86442646881449e-11
793,3.56238979001097e-27,1281,1.01700769877282e-11,1891,1.0212332146694e-11,2501,1.0212481180692e-11
806,9.72592251435786e-28,1302,1.41883054314503e-11,1922,1.42489938949937e-11,2542,1.42490524623491e-11
819,2.6539711264244e-28,1323,8.766922887891e-12,1953,8.80475076786326e-12,2583,8.80486173294837e-12
832,7.23851861349181e-29,1344,1.98482462072082e-12,1984,1.9937206894394e-12,2624,1.99371594221099e-12
845,1.97334320491178e-29,1365,3.74938885860219e-12,2015,3.76615428428903e-12,2665,3.76619618247798e-12
858,5.37731619867423e-30,1386,1.03996059787155e-12,2046,1.04466625620132e-12,2706,1.04469628501427e-12
871,1.46469929983424e-30,1407,9.84332141732783e-13,2077,9.88889961670038e-13,2747,9.8889867082586e-13
884,3.98805035483824e-31,1428,7.34864733849061e-13,2108,7.38304125054038e-13,2788,7.3831745392548e-13
897,1.08545242242127e-31,1449,1.1196181576315e-13,2139,1.12504206106875e-13,2829,1.12505946794052e-13
910,2.95329724405151e-32,1470,2.8463939733565e-13,2170,2.86014940547743e-13,2870,2.86019195562205e-13
923,8.03262429045225e-33,1491,1.00149399815404e-13,2201,1.00640842685013e-13,2911,1.00642955279431e-13
936,2.18408197315448e-33,1512,6.6034327985032e-14,2232,6.63631937036636e-14,2952,6.63642160480327e-14
949,5.93674554596231e-34,1533,6.019880131098e-14,2263,6.05030913891488e-14,2993,6.05040194425624e-14
962,1.61325268047813e-34,1554,7.81042301578877e-15,2294,7.85141318435598e-15,3034,7.85153628966947e-15
975,4.38265097151801e-35,1575,2.11789597523105e-14,2325,2.12888700787169e-14,3075,2.12897874320433e-14
988,1.19030328379432e-35,1596,9.19015660276634e-15,2356,9.23884149844212e-15,3116,9.23909085919566e-15
1001,3.23199023783756e-36,1617,4.24685868941752e-15,2387,4.26925724474549e-15,3157,4.26953293634981e-15
1014,8.77362802724167e-37,1638,4.82966843765375e-15,2418,4.85576814385872e-15,3198,4.85603655896951e-15
1027,2.38116774525544e-37,1659,7.78577870569584e-16,2449,7.82997505605402e-16,3239,7.83042165640748e-16
1040,6.46110688238267e-38,1680,1.54200976016241e-15,2480,1.55055888096701e-15,3280,1.55057774548303e-15
1053,1.75280797782406e-38,1701,8.12014953643994e-16,2511,8.16624704453353e-16,3321,8.16680870474093e-16
1066,4.7541877619496e-39,1722,2.58785873181004e-16,2542,2.60227490616108e-16,3362,2.60203076919993e-16
1079,1.28924889312081e-39,1743,3.79951569473183e-16,2573,3.8214178171225e-16,3403,3.8215293142572e-16
1092,3.49558066285792e-40,1764,8.33351052716808e-17,2604,8.38237004264906e-17,3444,8.3834653049402e-17
1105,9.47605337194344e-41,1785,1.09568886801449e-16,2635,1.10226958618511e-16,3485,1.10220882765006e-16
1118,2.56841137448517e-41,1806,6.9595896381413e-17,2666,7.00170688302331e-17,3526,7.00181984942537e-17
1131,6.96039246190895e-42,1827,1.48256649681928e-17,2697,1.49091880725453e-17,3567,1.49134949229211e-17
1144,1.8859835992028e-42,1848,2.93245380935201e-17,2728,2.95012655188181e-17,3608,2.95064249229076e-17
1157,5.10951844225055e-43,1869,8.44390223622503e-18,2759,8.4952739006317e-18,3649,8.49803885950582e-18
1170,1.38408448945756e-43,1890,7.56561544660503e-18,2790,7.61508453236638e-18,3690,7.61523264283159e-18
1183,3.74876631269213e-44,1911,5.81233135851331e-18,2821,5.85048194226882e-18,3731,5.85155759808001e-18
1196,1.01521894131854e-44,1932,8.44981791063341e-19,2852,8.4975137494853e-19,3772,8.49684848873109e-19
1209,2.74902668451021e-45,1953,2.21993328834701e-18,2883,2.23381994186633e-18,3813,2.23411299408727e-18
1222,7.44300502903932e-46,1974,8.06817153153812e-19,2914,8.12022912831023e-19,3854,8.12175592276302e-19
1235,2.01497606398436e-46,1995,5.04717223937224e-19,2945,5.08043940013598e-19,3895,5.08107101842119e-19
1248,5.4543839107086e-47,2016,4.74658535234101e-19,2976,4.77835837044763e-19,3936,4.77921338922462e-19
1261,1.47631034528768e-47,2037,6.23911482739883e-20,3007,6.28590550790533e-20,3977,6.28912806192558e-20
1274,3.99546748474948e-48,2058,1.64654149642444e-19,3038,1.65784275656219e-19,4018,1.65737579247243e-19
1287,1.08122794135195e-48,2079,7.35167626090657e-20,3069,7.40651267108803e-20,4059,7.4072664494083e-20
1300,2.92568999958086e-49,2100,3.22821918660815e-20,3100,3.24949661099604e-20,4100,3.24227059894176e-20
1313,7.91593704425881e-50,2121,3.79757149617561e-20,3131,3.82506515514664e-20,4141,3.82215300755361e-20
1326,2.14161229851351e-50,2142,6.40421055532285e-21,3162,6.44659822169676e-21,4182,6.45308718088734e-21
1339,5.79355747986789e-51,2163,1.19573608540217e-20,3193,1.20438471738906e-20,4223,1.20273981418828e-20
1352,1.56717365437484e-51,2184,6.47458056710942e-21,3224,6.51695133588474e-21,4264,6.51556400788784e-21
1365,4.23894307145631e-52,2205,1.94369286079191e-21,3255,1.95954665056045e-21,4305,1.95757426804069e-21
1378,1.146483934908e-52,2226,2.97599011297163e-21,3286,2.99995633216219e-21,4346,2.99834920288148e-21
1391,3.10062684725676e-53,2247,6.80591627657734e-22,3317,6.87338063381012e-22,4387,6.85900907573425e-22
1404,8.38500513236662e-54,2268,8.44116425074465e-22,3348,8.50695095718827e-22,4428,8.50729700095873e-22
1417,2.26741268821397e-54,2289,5.50481379168953e-22,3379,5.56215289849921e-22,4469,5.55288414486214e-22
1430,6.13101367842941e-55,2310,1.11339113251323e-22,3410,1.11566945557239e-22,4510,1.11561413890611e-22
1443,1.65771355013503e-55,2331,2.29371357393051e-22,3441,2.31332014579865e-22,4551,2.30720267853331e-22
1456,4.48191023091965e-56,2352,6.83771303114919e-23,3472,6.92513631209876e-23,4592,6.85601963414839e-23
1469,1.21169751414404e-56,2373,5.81854914493325e-23,3503,5.85935879902068e-23,4633,5.88497727132969e-23
1482,3.27569585176782e-57,2394,4.59569552228685e-23,3534,4.64502270881724e-23,4674,4.63471237133616e-23
1495,8.85507148508168e-58,2415,6.4694461538064e-24,3565,6.43090294044244e-24,4715,6.53032238211438e-24
1508,2.39364940361894e-58,2436,1.7360387108215e-23,3596,1.74256791933268e-23,4756,1.75279197243633e-23
1521,6.47008166655961e-59,2457,6.48340968144055e-24,3627,6.54608357683836e-24,4797,6.55131455064042e-24
1534,1.74880140411452e-59,2478,3.89084309034156e-24,3658,3.86409217686597e-24,4838,3.89717976833333e-24
1547,4.72665011661959e-60,2499,3.7529761735439e-24,3689,3.76145047963893e-24,4879,3.77160071209946e-24
1560,1.27746597713534e-60,2520,5.08113093179876e-25,3720,5.12191076821376e-25,4920,5.07529301062058e-25
1573,3.45246129908356e-61,2541,1.29717112090454e-24,3751,1.277528728244e-24,4961,1.28928505061644e-24
1586,9.33023373001013e-62,2562,5.9564917400062e-25,3782,5.85968068378159e-25,5002,5.89609966727753e-25
1599,2.52139604580175e-62,2583,2.41956938008122e-25,3813,2.39622514746149e-25,5043,2.44655423306532e-25
1612,6.81357496583939e-63,2604,2.95940135816697e-25,3844,2.93815338295407e-25,5084,2.99107308830093e-25
1625,1.84117470799039e-63,2625,5.10487044162602e-26,3875,5.07703597056197e-26,5125,5.28121223717149e-26
1638,4.97509632660321e-64,2646,9.10717235368928e-26,3906,9.42600811540292e-26,5166,9.25422229371636e-26
1651,1.34429640807261e-64,2667,4.9693029087239e-26,3937,5.12742093972034e-26,5207,5.13928051863759e-26
1664,3.63225334124962e-65,2688,1.56506380234791e-26,3968,1.51619218591739e-26,5248,1.44455521852907e-26
1677,9.81398192276331e-66,2709,2.40711521429764e-26,3999,2.35762626880484e-26,5289,2.33122474582267e-26
1690,2.65156857307315e-66,2730,5.69931867669244e-27,4030,5.5301482485055e-27,5330,5.50747533158244e-27
1703,7.16389812607476e-67,2751,6.87892380740046e-27,4061,6.49717475694322e-27,5371,6.64347296481958e-27
1716,1.93546486807503e-67,2772,4.6167923237385e-27,4092,4.28128162125571e-27,5412,4.3959157284939e-27
1729,5.22890731494621e-68,2793,7.88071005342671e-28,4123,8.06943695275873e-28,5453,8.01381556491488e-28
1742,1.41262453913685e-68,2814,1.83726118214356e-27,4154,1.75690977862077e-27,5494,1.77183440009366e-27
1755,3.81621712118926e-69,2835,5.60084890371589e-28,4185,4.89501172187168e-28,5535,5.41567933235965e-28
1768,1.0309326474301e-69,2856,4.84684562282165e-28,4216,5.09715408694055e-28,5576,4.67421717999876e-28
1781,2.78495861138393e-70,2877,3.9388654811466e-28,4247,3.72969444466669e-28,5617,3.70322175908848e-28
1794,7.52313345279651e-71,2898,5.05128904236089e-29,4278,4.84855615748291e-29,5658,4.75050766981501e-29
1807,2.03221978407267e-71,2919,1.42771800051132e-28,4309,1.33873363960368e-28,5699,1.35883150999779e-28
1820,5.48952516973323e-72,2940,6.15673073558126e-29,4340,4.62486720810235e-29,5740,5.24821508060612e-29
1833,1.48283005099095e-72,2961,3.01354703251413e-29,4371,3.22607984329796e-29,5781,2.85315421649939e-29
1846,4.0053525995907e-73,2982,3.26166335658279e-29,4402,2.73455571748015e-29,5822,2.96544738694929e-29
1859,1.08189018157376e-73,3003,4.90686089804652e-30,4433,3.28686019960707e-30,5863,3.51425237233183e-30
1872,2.92226043629651e-74,3024,9.28522553616241e-30,4464,9.51532772626371e-30,5904,9.12683939960761e-30
1885,7.89311123463339e-75,3045,4.89458052105532e-30,4495,3.3255919562728e-30,5945,3.75002975526276e-30
1898,2.13192212723304e-75,3066,1.92383076532702e-30,4526,2.1930475181971e-30,5986,1.96257037151751e-30
1911,5.75822318532862e-76,3087,2.474257770728e-30,4557,1.90839074081112e-30,6027,1.84169395181628e-30
1924,1.55524895428277e-76,3108,6.0773616430562e-31,4588,1.85263044190864e-31,6068,2.23925115826363e-31
1937,4.20054677990314e-77,3129,5.70194644369106e-31,4619,5.81892590846492e-31,6109,7.17806442394014e-31
1950,1.13450502698207e-77,3150,3.71773915002257e-31,4650,2.54641063142577e-31,6150,2.56197735038435e-31
1963,3.06409280226487e-78,3171,1.42774852511329e-31,4681,1.22032174783858e-31,6191,1.7368984540743e-31
1976,8.27546655920574e-79,3192,2.03863656882712e-31,4712,1.38151498221871e-31,6232,1.48707060468949e-31
1989,2.23500412827215e-79,3213,6.48372187130338e-32,4743,2.68146616375998e-32,6273,2.88570317920577e-32
2002,6.03614435279625e-80,3234,5.09057857428145e-32,4774,3.73952878126125e-32,6314,4.03049588670587e-32
2015,1.63018360826248e-80,3255,4.81573077133169e-32,4805,2.11353241457452e-32,6355,2.69702331554965e-32
2028,4.40259978630797e-81,3276,7.50453640045981e-33,4836,1.35881001658764e-32,6396,1.69479988260739e-32
2041,1.18898899325041e-81,3297,1.66393059493209e-32,4867,1.94616790508148e-32,6437,2.26095913279195e-32
2054,3.21101661290651e-82,3318,2.24450525023668e-33,4898,4.12226606427782e-33,6478,5.12272450382163e-33
2067,8.67168531218252e-83,3339,4.03943736672897e-33,4929,7.56210643250629e-33,6519,6.87075463915373e-33
2080,2.34185955222173e-83,3360,1.67583215284243e-33,4960,4.6189921795098e-33,6560,5.08349659577733e-33
2093,6.32433253498779e-84,3381,3.74112267662351e-34,4991,1.69292934709861e-33,6601,1.29642299650477e-33
2106,1.70791083717144e-84,3402,4.00037268605045e-34,5022,2.19783223077974e-33,6642,2.10677750037693e-33
2119,4.61224599552141e-85,3423,2.10669035156512e-34,5053,1.40109295098085e-33,6683,9.88749359195851e-34
2132,1.24553696941148e-85,3444,2.0874213192446e-34,5084,6.41575299487453e-34,6724,2.54652580429251e-34
2145,3.36354924761805e-86,3465,9.12074093393603e-35,5115,1.86930258559325e-34,6765,3.01203900416878e-34
2158,9.08314148330553e-87,3486,6.8839518126608e-35,5146,4.10697760732645e-34,6806,1.03932986535726e-34
2171,2.4528534132968e-87,3507,6.99277698577097e-35,5177,2.11038455939849e-34,6847,9.13759672896502e-35
2184,6.62375776641687e-88,3528,3.42005375861983e-35,5208,1.22336985781241e-34,6888,3.18490778343522e-35
2197,1.78868851931665e-88,3549,1.53098262761875e-35,5239,1.52148670243879e-34,6929,2.17230777138601e-35
2210,4.83017119832742e-89,3570,1.33840143513034e-35,5270,5.01878716407667e-35,6970,3.64793885609874e-35
2223,1.30433139400587e-89,3591,2.38332116493119e-35,5301,3.24168331282284e-35,7011,2.41280913721018e-35
2236,3.52217620552648e-90,3612,1.48437037627401e-35,5332,2.66832923557346e-35,7052,9.03957048117684e-36
2249,9.5111274993745e-91,3633,1.5506694525376e-35,5363,9.8381191357882e-36,7093,9.25998423710254e-36
2262,2.56832987730981e-91,3654,1.40780248355799e-35,5394,1.83446046252571e-35,7134,7.80444510618022e-36
2275,6.93533684226623e-92,3675,6.80178234650642e-36,5425,4.72181084992326e-36,7175,4.09771704000053e-36
2288,1.87276095174227e-92,3696,2.72644337471117e-36,5456,6.43790458745903e-36,7216,1.20630783073857e-36
2301,5.05702657883649e-93,3717,2.45096973686562e-36,5487,4.28744909398646e-36,7257,1.34883693628633e-36
2314,1.36554589808585e-93,3738,1.34795067714233e-36,5518,1.99646598939167e-36,7298,2.25855303465872e-36
2327,3.68736059996029e-94,3759,6.15333790362822e-37,5549,2.13894885125429e-36,7339,1.91810965164355e-36
2340,9.9568789710365e-95,3780,3.23093895782951e-37,5580,1.5728138810062e-36,7380,1.25847210231492e-36
2353,2.68861871234545e-95,3801,3.06935839736948e-37,5611,2.25295502754477e-37,7421,1.20116875877265e-36
2366,7.2599501347066e-96,3822,2.49765867246506e-37,5642,6.68502093916092e-37,7462,5.87157435119123e-37
2379,1.96036323450244e-96,3843,8.38049165319514e-38,5673,2.79001610848833e-37,7503,1.97957204813041e-37
2392,5.29344014606936e-97,3864,1.8952655560194e-37,5704,2.21245451214785e-37,7544,1.98051684354201e-37
2405,1.4293482861939e-97,3885,9.37026247143892e-38,5735,1.45867469686517e-37,7585,1.67478618656952e-37
2418,3.85955093266082e-98,3906,6.22304881228981e-38,5766,3.83275025089924e-38,7626,2.05429261969602e-37
2431,1.04215949696294e-98,3927,4.92748968804519e-38,5797,1.44385945165639e-38,7667,9.34962327053321e-38
2444,2.81404057798968e-99,3948,1.6209929572958e-38,5828,5.41317839758033e-39,7708,3.9773407983494e-38
2457,7.5984553914625e-100,3969,1.05320883140506e-38,5859,3.18687848018711e-39,7749,4.75946642307196e-38
2470,2.05172487086139e-100,3990,1.17456490693723e-38,5890,6.16862888146318e-39,7790,2.12359875000382e-38
2483,5.54002612842282e-101,4011,9.81339013046624e-39,5921,4.50361599486287e-39,7831,1.07210741386488e-38
2496,1.49590298808859e-101,4032,7.11809275469337e-39,5952,2.69434448116009e-39,7872,7.96468298407063e-39
2509,4.03918749301324e-102,4053,8.75111504303319e-39,5983,1.57838561932432e-39,7913,6.57031468877489e-39
2522,1.09064547319881e-102,4074,3.8613089425515e-39,6014,1.21663675144234e-39,7954,5.16198765337407e-39
2535,2.94491138661615e-103,4095,6.32216235753271e-40,6045,1.07526235623572e-39,7995,2.41149174152229e-39
2548,7.95169912385537e-104,4116,1.30532159597938e-39,6076,6.08923640408367e-40,8036,1.65988444514389e-39
2561,2.14707274133293e-104,4137,5.59196699405031e-40,6107,7.39401522093419e-40,8077,1.25816890575254e-39
2574,5.79739274167186e-105,4158,5.41361134002433e-40,6138,4.94341563924256e-40,8118,1.12380277245878e-39
2587,1.5653730880098e-105,4179,1.98061951401443e-40,6169,2.65981006171278e-40,8159,9.13640127403742e-40
2600,4.22670766001455e-106,4200,2.16249588977376e-40,6200,4.65707425517127e-40,8200,2.58617137221866e-40
2613,1.14126315154315e-106,4221,1.29629809218685e-40,6231,1.86191143336624e-40,8241,2.96634763946352e-41
2626,3.0815459245478e-107,4242,3.44155978908322e-41,6262,1.12478028885665e-40,8282,7.80690081693826e-41
2639,8.32052607275818e-108,4263,8.4132873953978e-42,6293,1.03327229608462e-40,8323,6.73471747251431e-41
2652,2.24663357858087e-108,4284,1.9901674837296e-41,6324,3.03654894421178e-41,8364,9.39296345276782e-41
2665,6.06614866084135e-109,4305,6.21096580156862e-42,6355,1.06739918614615e-41,8405,5.55022779696863e-41
2678,1.63792201739061e-109,4326,1.14357353974853e-41,6386,7.60780630337756e-42,8446,4.38127871746791e-41
2691,4.42255033039227e-110,4347,1.19542088895455e-41,6417,5.44413740976165e-42,8487,4.6513107944691e-41
2704,1.19413041839547e-110,4368,9.07995561067336e-42,6448,3.55224371581064e-42,8528,2.29625888312886e-41
2717,3.22426088419906e-111,4389,6.50062400243988e-42,6479,4.40075604911311e-42,8569,5.23716193098284e-42
2730,8.70578714544237e-112,4410,6.86561874703175e-42,6510,1.42427396037645e-42,8610,6.74520183350725e-42
2743,2.35063604538398e-112,4431,7.37188188836123e-42,6541,1.86733882629163e-42,8651,6.73900594920235e-43
2756,6.34690846175398e-113,4452,5.29012184763181e-42,6572,2.57711878046125e-42,8692,1.24021973226964e-42
2769,1.71371498014624e-113,4473,1.3224316858044e-42,6603,1.5891817249536e-42,8733,3.9764063158847e-43
2782,4.62715965266933e-114,4494,1.7998107003193e-42,6634,1.76598409304724e-42,8774,4.83000785026974e-43
2795,1.24936669932435e-114,4515,1.11309571666576e-42,6665,1.57818373452581e-42,8815,1.77329932178958e-43
2808,3.37337742882017e-115,4536,1.84339563394498e-43,6696,2.84961318049946e-43,8856,2.23360894741348e-43
2821,9.10834613964229e-116,4557,5.08008097827418e-43,6727,2.48645912591367e-43,8897,9.57274245538211e-44
2834,2.4593124979397e-116,4578,1.94549467314423e-43,6758,1.28402130420412e-43,8938,1.73859163540543e-43
2847,6.64029724624618e-117,4599,1.33784347080371e-43,6789,3.10827801230563e-43,8979,1.62788627209859e-43
2860,1.79292016619932e-117,4620,9.18172177026806e-44,6820,1.988662871303e-43,9020,1.60099827081202e-43
2873,4.84098821194626e-118,4641,7.6528920302897e-44,6851,9.70595652643646e-44,9061,1.55810944274299e-43
2886,1.30709379510733e-118,4662,7.89852130038267e-44,6882,1.10463891405539e-43,9102,4.57140070352406e-44
2899,3.52922338779136e-119,4683,5.73858490442905e-44,6913,4.22411078259185e-44,9143,4.12238412065973e-44
2912,9.52908550961433e-120,4704,5.01363797289037e-44,6944,6.48511032093916e-45,9184,1.7063132461569e-44
2925,2.57290050077887e-120,4725,3.91007794757108e-44,6975,1.38730421199686e-44,9225,5.81134513105144e-45
2938,6.9469546234432e-121,4746,2.34092240028791e-44,7006,7.56755354431603e-45,9266,4.73720973878894e-45
2951,1.8757097980855e-121,4767,7.35446054810326e-45,7037,9.03328523733231e-45,9307,1.96925110582934e-45
2964,5.0644997820558e-122,4788,1.95047540206456e-45,7068,5.54121853940317e-45,9348,5.64172517734563e-45
2977,1.36743660565568e-122,4809,1.88106332840695e-45,7099,1.37981696739429e-45,9389,6.10468708372685e-45
2990,3.69213516141158e-123,4830,1.35014464992429e-45,7130,2.29642747781043e-45,9430,3.11539848236312e-45
3003,9.96891137956546e-124,4851,1.07646453491348e-45,7161,6.51719247732962e-46,9471,4.37749221726627e-45
3016,2.6916441467212e-124,4872,6.42660870053679e-46,7192,1.04783631739137e-45,9512,2.44630467076132e-45
3029,7.26753818609585e-125,4893,5.00269816192978e-46,7223,3.86200077285183e-46,9553,4.21676690270377e-46
3042,1.96226104680318e-125,4914,3.28860382019502e-46,7254,1.2682502308511e-46,9594,5.71171833160484e-46
3055,5.29817173917826e-126,4935,2.5231974853293e-46,7285,1.48155552708833e-46,9635,3.33507430619772e-46
3068,1.43052376630402e-126,4956,1.14733983571793e-46,7316,5.98031046360854e-47,9676,5.9740965555229e-47
3081,3.8624593988756e-127,4977,5.55507723430889e-47,7347,6.37754646742261e-47,9717,6.21222471720799e-47
3094,1.04287579701785e-127,4998,4.33614081858048e-47,7378,2.97744349927899e-47,9758,5.44503090403515e-47
3107,2.81579522499372e-128,5019,7.00681595533391e-47,7409,5.32606879989143e-47,9799,6.32666528469239e-47
3120,7.6027265941878e-129,5040,6.52076534180823e-47,7440,4.39782308173175e-47,9840,4.39398636475736e-47
3133,2.05275684610625e-129,5061,3.0373684866622e-47,7471,2.71613954433973e-47,9881,2.09883487721992e-47
3146,5.54249721290043e-130,5082,2.44862727454388e-47,7502,2.83397673890262e-47,9922,5.20856480064464e-48
3159,1.49648821623806e-130,5103,2.61088357670656e-47,7533,2.25864936795704e-47,9963,8.98824219637296e-48
3172,4.04055450089761e-131,5124,5.17879356522215e-48,7564,4.87294145940545e-48,10004,7.57286125764641e-48
3185,1.09095915721544e-131,5145,7.18682574149438e-48,7595,3.96130250782333e-48,10045,5.97398910689708e-48
3198,2.94561427236651e-132,5166,6.05580606733672e-48,7626,2.25030933587745e-48,10086,6.69113909201974e-48
3211,7.95322235652801e-133,5187,3.33729250840245e-48,7657,1.64487598140339e-48,10127,3.49042133874025e-48
3224,2.14738662885077e-133,5208,3.45347582297645e-48,7688,1.67183477924261e-48,10168,9.33131195683036e-49
3237,5.79798703617538e-134,5229,2.49089180301749e-48,7719,7.91579976336691e-49,10209,1.32939252304055e-48
3250,1.56546771505791e-134,5250,7.40140435177226e-49,7750,4.19902763089627e-49,10250,1.99305263554654e-49
3263,4.2267919886249e-135,5271,1.61032115792941e-49,7781,5.64069561684843e-49,10291,4.12000158193762e-49
3276,1.14124141751808e-135,5292,1.86680283851765e-49,7812,1.88742229002703e-49,10332,1.35771132658783e-49
3289,3.08137153552845e-136,5313,1.2618408990752e-49,7843,3.68940665812765e-49,10373,3.66666353089659e-50
3302,8.31975438380658e-137,5334,1.21389726421621e-49,7874,2.52279578972742e-49,10414,1.21438606681875e-50
3315,2.24634700452683e-137,5355,1.7191162608175e-49,7905,5.76969060892358e-50,10455,3.58249104072475e-50
3328,6.06517154399576e-138,5376,9.9251620929614e-50,7936,9.26068617919803e-50,10496,1.36227381481357e-50
3341,1.63760532044758e-138,5397,3.38163700225823e-50,7967,3.19417639514222e-50,10537,3.95442767153408e-50
3354,4.4215577726178e-139,5418,6.57297674051677e-50,7998,2.3439143004094e-50,10578,2.70350818928971e-50
3367,1.19382668402851e-139,5439,1.70497564065891e-50,8029,1.9418433901684e-50,10619,1.52177525141839e-50
3380,3.22334786761059e-140,5460,1.0126960107285e-50,8060,1.17899385199183e-50,10660,1.83371549268121e-50
3393,8.70308037277645e-141,5481,6.45922145688705e-51,8091,8.98867640726237e-51,10701,1.73481541815791e-50
3406,2.34984239351539e-141,5502,4.82184152364316e-51,8122,6.77203343384947e-51,10742,1.98449880682205e-51
3419,6.34460226126002e-142,5523,4.42993487483487e-51,8153,5.42205365954592e-51,10783,5.67619901640621e-51
3432,1.71304983749573e-142,5544,3.7277118093569e-51,8184,3.44747664288964e-51,10824,2.72585979153326e-51
3445,4.6252533493673e-143,5565,3.66409017219853e-51,8215,2.48814518396973e-51,10865,1.53544612395263e-51
3458,1.24882328871466e-143,5586,3.60146404520765e-51,8246,1.90890739422602e-51,10906,1.6450073603671e-51
3471,3.3718355775062e-144,5607,1.3565942893757e-51,8277,4.02212357601549e-52,10947,2.5266036495409e-52
3484,9.10398907015673e-145,5628,6.40985732458341e-52,8308,6.07823670700129e-52,10988,7.95468264976543e-52
3497,2.45808563073441e-145,5649,4.83272701261014e-52,8339,5.57116921628276e-52,11029,3.87835239967608e-52
3510,6.63685351283621e-146,5670,9.42245635597724e-53,8370,1.98076609867831e-52,11070,2.61270461833808e-52
3523,1.79195624826997e-146,5691,8.49459272414408e-53,8401,2.08499890286581e-52,11111,2.67392587216154e-52
3536,4.83829694777409e-147,5712,5.15231459660353e-53,8432,1.69474341407216e-52,11152,1.41178113889851e-52
3549,1.30634409548241e-147,5733,4.27264068862691e-53,8463,6.05519202282128e-53,11193,1.56325234770753e-53
3562,3.52713924722799e-148,5754,6.82281094305215e-53,8494,4.93220003229183e-53,11234,5.09087514347171e-53
3575,9.52330245599519e-149,5775,3.66315118721464e-53,8525,3.26882097177554e-53,11275,4.21448074474129e-54
3588,2.57129854903619e-149,5796,1.28495400582025e-53,8556,1.20872134562644e-53,11316,1.13805376418788e-53
3601,6.94252398284772e-150,5817,2.36377816676942e-53,8587,8.79194785209206e-54,11357,9.34041856739655e-54
3614,1.8744861286933e-150,5838,1.2327451036379e-53,8618,8.65719350768306e-54,11398,3.37454291616783e-54
3627,5.06112464397541e-151,5859,2.58418893248479e-54,8649,7.71436691661498e-54,11439,3.66189213701747e-54
3640,1.36650679838647e-151,5880,4.2088762772906e-54,8680,8.36136584830083e-54,11480,4.6759673934569e-54
3653,3.68957652981747e-152,5901,1.26860724041424e-54,8711,2.8737190713762e-54,11521,2.39860734091026e-54
3666,9.96187787914738e-153,5922,8.16073103538494e-55,8742,7.6269608638592e-55,11562,7.43412524201215e-55
3679,2.68971255087894e-153,5943,8.11825633433306e-55,8773,1.40381382196745e-54,11603,1.17805425834565e-54
3692,7.2622382454262e-154,5964,5.5738830406746e-55,8804,3.08424209059172e-55,11644,9.84749619266609e-55
3705,1.96080805852977e-154,5985,4.18599669875703e-55,8835,4.80097658190117e-55,11685,6.82866183988295e-55
3718,5.29419145967998e-155,6006,3.12867520087926e-55,8866,4.67011579786155e-55,11726,6.27037644503012e-55
3731,1.42943421593807e-155,6027,1.44194086106197e-55,8897,2.70505083120742e-55,11767,4.11362340923996e-55
3744,3.8594789381445e-156,6048,1.11304330837914e-55,8928,1.97083217302746e-55,11808,2.40448029618946e-55
3757,1.04206101718743e-156,6069,1.25372903057103e-55,8959,2.16906577338598e-55,11849,1.54353672719755e-55
3770,2.81356917532625e-157,6090,7.85053873747413e-56,8990,8.80427184340203e-56,11890,5.86218356358764e-56
3783,7.59664828536116e-158,6111,6.49289726815163e-56,9021,3.84459108083442e-56,11931,6.05574098688634e-56
3796,2.05109802929509e-158,6132,4.70292428607718e-56,9052,4.74853698280059e-56,11972,7.0098800290306e-56
3809,5.53797245659874e-159,6153,3.26118497607262e-56,9083,1.32968296850623e-56,12013,4.87886732163571e-56
3822,1.49525458479992e-159,6174,2.76632109201563e-56,9114,1.04306545116232e-56,12054,1.32924762995636e-56
3835,4.03719263320013e-160,6195,2.27546979151677e-56,9145,1.73025607218834e-56,12095,1.83117697012712e-56
3848,1.0900433766056e-160,6216,1.03208991988707e-56,9176,1.13568928005591e-56,12136,1.37576212522572e-56
3861,2.94312066625871e-161,6237,2.98887415549702e-57,9207,9.33310516175051e-57,12177,4.03565822599671e-57
3874,7.94643502403969e-162,6258,2.06818127558447e-57,9238,8.9870575102074e-57,12218,2.89195655591004e-57
3887,2.14553985412018e-162,6279,2.42398465587376e-57,9269,2.50931898328332e-57,12259,3.12376860561377e-57


==> xhatNorm10.csv <==
k1,nostro,k2,l20,k3,l30,k4,l40
0,13.4048611030431,0,57.8034419177333,0,57.8034424664112,0,57.8034424664983
121,28.3839391313396,201,210.496441071239,301,210.495868676376,401,210.495865470263
242,115.516113416144,402,74.1393904723359,602,74.1391904553106,802,74.1391885683257
363,51.718718599381,603,194.689702289899,903,194.690182963259,1203,194.69018319926
484,70.9123620093511,804,123.573889066863,1204,123.576476296128,1604,123.576481705071
605,31.6797777234846,1005,51.2534842226931,1505,51.2556630509881,2005,51.2556710788204
726,17.0414351206387,1206,66.8203595137247,1806,66.8258141382141,2406,66.8258265498223
847,16.1368607854684,1407,30.1905207589572,2107,30.1903249216525,2807,30.1903246046929
968,11.2200014263473,1608,4.81824452465355,2408,4.82096995489371,3208,4.82097264401125
1089,6.24219488645893,1809,7.10291380444157,2709,7.10641334970834,3609,7.10641728372733
1210,3.01304189813738,2010,2.63405031853256,3010,2.63523205234152,4010,2.63523318570036
1331,1.31805553851254,2211,4.23175913663584,3311,4.23398119323249,4411,4.23398406547638
1452,0.536180231515634,2412,1.97462276358785,3612,1.97554956860906,4812,1.97555048444334
1573,0.206228476571823,2613,0.417151242511428,3913,0.417645916010485,5213,0.417646881168714
1694,0.0758588134175945,2814,0.712724440381916,4214,0.71329458131975,5614,0.713295385372794
1815,0.0269066342665285,3015,0.139597171320868,4515,0.139700401114415,6015,0.139700525603686
1936,0.0092594180533764,3216,0.2519047638541,4816,0.252147679563459,6416,0.252147973403116
2057,0.00310626205422886,3417,0.144040901306714,5117,0.1441708699326,6817,0.144171005785645
2178,0.00101963462317479,3618,0.0332351686302317,5418,0.0332826988045568,7218,0.0332827850463514
2299,0.000328477303473304,3819,0.0603969345134202,5719,0.0604664624638831,7619,0.0604665525060153
2420,0.000104107676416283,4020,0.0155072631168637,6020,0.0155237621535585,8020,0.0155237809975054
2541,3.25278304222646e-05,4221,0.0167399151573608,6321,0.0167628659969739,8421,0.0167628955449249
2662,1.00359198805703e-05,4422,0.0117647394436288,6622,0.0117800730499988,8822,0.0117800903821223
2783,3.06203353627998e-06,4623,0.00198472060059311,6923,0.00198827897943455,9223,0.00198828491187157
2904,9.2500213877753e-07,4824,0.00467163452510017,7224,0.00467873482290084,9624,0.00467874354043698
3025,2.76955767029238e-07,5025,0.0015386873396882,7525,0.0015409275409526,10025,0.00154092993171865
3146,8.22633701598051e-08,5226,0.00112705593764405,7826,0.00112904033010391,10426,0.00112904294382243
3267,2.4259037901479e-08,5427,0.000966881355483794,8127,0.000968513244168615,10827,0.000968515116142623
3388,7.10741251760405e-09,5628,0.000126050247331149,8428,0.000126302916605086,11228,0.000126303287569112
3509,2.070065859355e-09,5829,0.000350005228293556,8729,0.000350667997159632,11629,0.000350668800466394
3630,5.99686982973049e-10,6030,0.000143100189369338,9030,0.000143364972227553,12030,0.00014336525482929
3751,1.72878008627865e-10,6231,7.34566785584525e-05,9331,7.36143845060869e-05,12431,7.36145943417226e-05
3872,4.9615087868513e-11,6432,7.80358299613355e-05,9632,7.81970130925163e-05,12832,7.81971984248522e-05
3993,1.41811441222192e-11,6633,1.15549566114629e-05,9933,1.15793007492478e-05,13233,1.15793276298561e-05
4114,4.03812549709905e-12,6834,2.56493151683167e-05,10234,2.5707463625558e-05,13634,2.57075340194556e-05
4235,1.14591395704991e-12,7035,1.27721595670721e-05,10535,1.28007548434943e-05,14035,1.28007857243263e-05
4356,3.24151011707593e-13,7236,4.55424275696152e-06,10836,4.56579944618529e-06,14436,4.5658149830212e-06
4477,9.14268799280682e-14,7437,6.17441913998344e-06,11137,6.18948614196988e-06,14837,6.18950341554888e-06
4598,2.57175336660774e-14,7638,1.23987520210477e-06,11438,1.24286909228282e-06,15238,1.24287197365754e-06
4719,7.21609636778148e-15,7839,1.83622247942017e-06,11739,1.84106862388067e-06,15639,1.84107451232705e-06
4840,2.02010312642992e-15,8040,1.10377292966787e-06,12040,1.10666682794416e-06,16040,1.10666996035405e-06
4961,5.6430822833636e-16,8241,2.65555269387259e-07,12341,2.66334343965882e-07,16441,2.66335410841436e-07
5082,1.57325029335654e-16,8442,4.7921585126139e-07,12642,4.80563764260023e-07,16842,4.80565304244908e-07
5203,4.37803314042689e-17,8643,1.27944180910242e-07,12943,1.2830199698119e-07,17243,1.28302363409786e-07
5324,1.21623092725268e-17,8844,1.2794959346449e-07,13244,1.28334780339921e-07,17644,1.28335208044181e-07
5445,3.37334004828725e-18,9045,9.28554460932911e-08,13545,9.31340299160756e-08,18045,9.31343296695035e-08
5566,9.34239795319397e-19,9246,1.49113729136789e-08,13846,1.49607493586836e-08,18446,1.49608032860455e-08
5687,2.583771011466e-19,9447,3.64848983036923e-08,14147,3.660104255954e-08,18847,3.66011624112506e-08
5808,7.13652667054392e-20,9648,1.24213457025089e-08,14448,1.24609073025073e-08,19248,1.24609492034445e-08
5929,1.96876387733435e-20,9849,8.63014919235793e-09,14749,8.65933131597118e-09,19649,8.65936151595411e-09
6050,5.42510364493941e-21,10050,7.6310757603161e-09,15050,7.65683363680699e-09,20050,7.65686000730111e-09
6171,1.49334901371933e-21,10251,9.86416177194021e-10,15351,9.89936300111522e-10,20451,9.89940480075951e-10
6292,4.10659913137046e-22,10452,2.72296322044987e-09,15652,2.7326355035365e-09,20852,2.73264670745795e-09
6413,1.12823013558531e-22,10653,1.14710170902909e-09,15953,1.15119663949776e-09,21253,1.15120088507533e-09
6534,3.09693567550945e-23,10854,5.58856585776045e-10,16254,5.60952542464568e-10,21654,5.60955305868086e-10
6655,8.49393020358416e-24,11055,6.14051828610409e-10,16555,6.16352391528281e-10,22055,6.16355524448718e-10
6776,2.32781501266659e-24,11256,9.47368587943906e-11,16856,9.50980584064005e-11,22456,9.50986129264241e-11
6897,6.37486898804465e-25,11457,1.98917472133942e-10,17157,1.99696554899146e-10,22857,1.99697759960719e-10
7018,1.74459831036735e-25,11658,1.01871373096726e-10,17458,1.02273475474357e-10,23258,1.02274101588114e-10
7139,4.77131516747114e-26,11859,3.4349893114965e-11,17759,3.44912945489201e-11,23659,3.44915151298599e-11
7260,1.30411278921682e-26,12060,4.8444704520303e-11,18060,4.86439393996409e-11,24060,4.86442646881449e-11
7381,3.56238979001097e-27,12261,1.01700769877282e-11,18361,1.0212332146694e-11,24461,1.0212481180692e-11
7502,9.72592251435786e-28,12462,1.41883054314503e-11,18662,1.42489938949937e-11,24862,1.42490524623491e-11
7623,2.6539711264244e-28,12663,8.766922887891e-12,18963,8.80475076786326e-12,25263,8.80486173294837e-12
7744,7.23851861349181e-29,12864,1.98482462072082e-12,19264,1.9937206894394e-12,25664,1.99371594221099e-12
7865,1.97334320491178e-29,13065,3.74938885860219e-12,19565,3.76615428428903e-12,26065,3.76619618247798e-12
7986,5.37731619867423e-30,13266,1.03996059787155e-12,19866,1.04466625620132e-12,26466,1.04469628501427e-12
8107,1.46469929983424e-30,13467,9.84332141732783e-13,20167,9.88889961670038e-13,26867,9.8889867082586e-13
8228,3.98805035483824e-31,13668,7.34864733849061e-13,20468,7.38304125054038e-13,27268,7.3831745392548e-13
8349,1.08545242242127e-31,13869,1.1196181576315e-13,20769,1.12504206106875e-13,27669,1.12505946794052e-13
8470,2.95329724405151e-32,14070,2.8463939733565e-13,21070,2.86014940547743e-13,28070,2.86019195562205e-13
8591,8.03262429045225e-33,14271,1.00149399815404e-13,21371,1.00640842685013e-13,28471,1.00642955279431e-13
8712,2.18408197315448e-33,14472,6.6034327985032e-14,21672,6.63631937036636e-14,28872,6.63642160480327e-14
8833,5.93674554596231e-34,14673,6.019880131098e-14,21973,6.05030913891488e-14,29273,6.05040194425624e-14
8954,1.61325268047813e-34,14874,7.81042301578877e-15,22274,7.85141318435598e-15,29674,7.85153628966947e-15
9075,4.38265097151801e-35,15075,2.11789597523105e-14,22575,2.12888700787169e-14,30075,2.12897874320433e-14
9196,1.19030328379432e-35,15276,9.19015660276634e-15,22876,9.23884149844212e-15,30476,9.23909085919566e-15
9317,3.23199023783756e-36,15477,4.24685868941752e-15,23177,4.26925724474549e-15,30877,4.26953293634981e-15
9438,8.77362802724167e-37,15678,4.82966843765375e-15,23478,4.85576814385872e-15,31278,4.85603655896951e-15
9559,2.38116774525544e-37,15879,7.78577870569584e-16,23779,7.82997505605402e-16,31679,7.83042165640748e-16
9680,6.46110688238267e-38,16080,1.54200976016241e-15,24080,1.55055888096701e-15,32080,1.55057774548303e-15
9801,1.75280797782406e-38,16281,8.12014953643994e-16,24381,8.16624704453353e-16,32481,8.16680870474093e-16
9922,4.7541877619496e-39,16482,2.58785873181004e-16,24682,2.60227490616108e-16,32882,2.60203076919993e-16
10043,1.28924889312081e-39,16683,3.79951569473183e-16,24983,3.8214178171225e-16,33283,3.8215293142572e-16
10164,3.49558066285792e-40,16884,8.33351052716808e-17,25284,8.38237004264906e-17,33684,8.3834653049402e-17
10285,9.47605337194344e-41,17085,1.09568886801449e-16,25585,1.10226958618511e-16,34085,1.10220882765006e-16
10406,2.56841137448517e-41,17286,6.9595896381413e-17,25886,7.00170688302331e-17,34486,7.00181984942537e-17
10527,6.96039246190895e-42,17487,1.48256649681928e-17,26187,1.49091880725453e-17,34887,1.49134949229211e-17
10648,1.8859835992028e-42,17688,2.93245380935201e-17,26488,2.95012655188181e-17,35288,2.95064249229076e-17
10769,5.10951844225055e-43,17889,8.44390223622503e-18,26789,8.4952739006317e-18,35689,8.49803885950582e-18
10890,1.38408448945756e-43,18090,7.56561544660503e-18,27090,7.61508453236638e-18,36090,7.61523264283159e-18
11011,3.74876631269213e-44,18291,5.81233135851331e-18,27391,5.85048194226882e-18,36491,5.85155759808001e-18
11132,1.01521894131854e-44,18492,8.44981791063341e-19,27692,8.4975137494853e-19,36892,8.49684848873109e-19
11253,2.74902668451021e-45,18693,2.21993328834701e-18,27993,2.23381994186633e-18,37293,2.23411299408727e-18
11374,7.44300502903932e-46,18894,8.06817153153812e-19,28294,8.12022912831023e-19,37694,8.12175592276302e-19
11495,2.01497606398436e-46,19095,5.04717223937224e-19,28595,5.08043940013598e-19,38095,5.08107101842119e-19
11616,5.4543839107086e-47,19296,4.74658535234101e-19,28896,4.77835837044763e-19,38496,4.77921338922462e-19
11737,1.47631034528768e-47,19497,6.23911482739883e-20,29197,6.28590550790533e-20,38897,6.28912806192558e-20
11858,3.99546748474948e-48,19698,1.64654149642444e-19,29498,1.65784275656219e-19,39298,1.65737579247243e-19
11979,1.08122794135195e-48,19899,7.35167626090657e-20,29799,7.40651267108803e-20,39699,7.4072664494083e-20
12100,2.92568999958086e-49,20100,3.22821918660815e-20,30100,3.24949661099604e-20,40100,3.24227059894176e-20
12221,7.91593704425881e-50,20301,3.79757149617561e-20,30401,3.82506515514664e-20,40501,3.82215300755361e-20
12342,2.14161229851351e-50,20502,6.40421055532285e-21,30702,6.44659822169676e-21,40902,6.45308718088734e-21
12463,5.79355747986789e-51,20703,1.19573608540217e-20,31003,1.20438471738906e-20,41303,1.20273981418828e-20
12584,1.56717365437484e-51,20904,6.47458056710942e-21,31304,6.51695133588474e-21,41704,6.51556400788784e-21
12705,4.23894307145631e-52,21105,1.94369286079191e-21,31605,1.95954665056045e-21,42105,1.95757426804069e-21
12826,1.146483934908e-52,21306,2.97599011297163e-21,31906,2.99995633216219e-21,42506,2.99834920288148e-21
12947,3.10062684725676e-53,21507,6.80591627657734e-22,32207,6.87338063381012e-22,42907,6.85900907573425e-22
13068,8.38500513236662e-54,21708,8.44116425074465e-22,32508,8.50695095718827e-22,43308,8.50729700095873e-22
13189,2.26741268821397e-54,21909,5.50481379168953e-22,32809,5.56215289849921e-22,43709,5.55288414486214e-22
13310,6.13101367842941e-55,22110,1.11339113251323e-22,33110,1.11566945557239e-22,44110,1.11561413890611e-22
13431,1.65771355013503e-55,22311,2.29371357393051e-22,33411,2.31332014579865e-22,44511,2.30720267853331e-22
13552,4.48191023091965e-56,22512,6.83771303114919e-23,33712,6.92513631209876e-23,44912,6.85601963414839e-23
13673,1.21169751414404e-56,22713,5.81854914493325e-23,34013,5.85935879902068e-23,45313,5.88497727132969e-23
13794,3.27569585176782e-57,22914,4.59569552228685e-23,34314,4.64502270881724e-23,45714,4.63471237133616e-23
13915,8.85507148508168e-58,23115,6.4694461538064e-24,34615,6.43090294044244e-24,46115,6.53032238211438e-24
14036,2.39364940361894e-58,23316,1.7360387108215e-23,34916,1.74256791933268e-23,46516,1.75279197243633e-23
14157,6.47008166655961e-59,23517,6.48340968144055e-24,35217,6.54608357683836e-24,46917,6.55131455064042e-24
14278,1.74880140411452e-59,23718,3.89084309034156e-24,35518,3.86409217686597e-24,47318,3.89717976833333e-24
14399,4.72665011661959e-60,23919,3.7529761735439e-24,35819,3.76145047963893e-24,47719,3.77160071209946e-24
14520,1.27746597713534e-60,24120,5.08113093179876e-25,36120,5.12191076821376e-25,48120,5.07529301062058e-25
14641,3.45246129908356e-61,24321,1.29717112090454e-24,36421,1.277528728244e-24,48521,1.28928505061644e-24
14762,9.33023373001013e-62,24522,5.9564917400062e-25,36722,5.85968068378159e-25,48922,5.89609966727753e-25
14883,2.52139604580175e-62,24723,2.41956938008122e-25,37023,2.39622514746149e-25,49323,2.44655423306532e-25
15004,6.81357496583939e-63,24924,2.95940135816697e-25,37324,2.93815338295407e-25,49724,2.99107308830093e-25
15125,1.84117470799039e-63,25125,5.10487044162602e-26,37625,5.07703597056197e-26,50125,5.28121223717149e-26
15246,4.97509632660321e-64,25326,9.10717235368928e-26,37926,9.42600811540292e-26,50526,9.25422229371636e-26
15367,1.34429640807261e-64,25527,4.9693029087239e-26,38227,5.12742093972034e-26,50927,5.13928051863759e-26
15488,3.63225334124962e-65,25728,1.56506380234791e-26,38528,1.51619218591739e-26,51328,1.44455521852907e-26
15609,9.81398192276331e-66,25929,2.40711521429764e-26,38829,2.35762626880484e-26,51729,2.33122474582267e-26
15730,2.65156857307315e-66,26130,5.69931867669244e-27,39130,5.5301482485055e-27,52130,5.50747533158244e-27
15851,7.16389812607476e-67,26331,6.87892380740046e-27,39431,6.49717475694322e-27,52531,6.64347296481958e-27
15972,1.93546486807503e-67,26532,4.6167923237385e-27,39732,4.28128162125571e-27,52932,4.3959157284939e-27
16093,5.22890731494621e-68,26733,7.88071005342671e-28,40033,8.06943695275873e-28,53333,8.01381556491488e-28
16214,1.41262453913685e-68,26934,1.83726118214356e-27,40334,1.75690977862077e-27,53734,1.77183440009366e-27
16335,3.81621712118926e-69,27135,5.60084890371589e-28,40635,4.89501172187168e-28,54135,5.41567933235965e-28
16456,1.0309326474301e-69,27336,4.84684562282165e-28,40936,5.09715408694055e-28,54536,4.67421717999876e-28
16577,2.78495861138393e-70,27537,3.9388654811466e-28,41237,3.72969444466669e-28,54937,3.70322175908848e-28
16698,7.52313345279651e-71,27738,5.05128904236089e-29,41538,4.84855615748291e-29,55338,4.75050766981501e-29
16819,2.03221978407267e-71,27939,1.42771800051132e-28,41839,1.33873363960368e-28,55739,1.35883150999779e-28
16940,5.48952516973323e-72,28140,6.15673073558126e-29,42140,4.62486720810235e-29,56140,5.24821508060612e-29
17061,1.48283005099095e-72,28341,3.01354703251413e-29,42441,3.22607984329796e-29,56541,2.85315421649939e-29
17182,4.0053525995907e-73,28542,3.26166335658279e-29,42742,2.73455571748015e-29,56942,2.96544738694929e-29
17303,1.08189018157376e-73,28743,4.90686089804652e-30,43043,3.28686019960707e-30,57343,3.51425237233183e-30
17424,2.92226043629651e-74,28944,9.28522553616241e-30,43344,9.51532772626371e-30,57744,9.12683939960761e-30
17545,7.89311123463339e-75,29145,4.89458052105532e-30,43645,3.3255919562728e-30,58145,3.75002975526276e-30
17666,2.13192212723304e-75,29346,1.92383076532702e-30,43946,2.1930475181971e-30,58546,1.96257037151751e-30
17787,5.75822318532862e-76,29547,2.474257770728e-30,44247,1.90839074081112e-30,58947,1.84169395181628e-30
17908,1.55524895428277e-76,29748,6.0773616430562e-31,44548,1.85263044190864e-31,59348,2.23925115826363e-31
18029,4.20054677990314e-77,29949,5.70194644369106e-31,44849,5.81892590846492e-31,59749,7.17806442394014e-31
18150,1.13450502698207e-77,30150,3.71773915002257e-31,45150,2.54641063142577e-31,60150,2.56197735038435e-31
18271,3.06409280226487e-78,30351,1.42774852511329e-31,45451,1.22032174783858e-31,60551,1.7368984540743e-31
18392,8.27546655920574e-79,30552,2.03863656882712e-31,45752,1.38151498221871e-31,60952,1.48707060468949e-31
18513,2.23500412827215e-79,30753,6.48372187130338e-32,46053,2.68146616375998e-32,61353,2.88570317920577e-32
18634,6.03614435279625e-80,30954,5.09057857428145e-32,46354,3.73952878126125e-32,61754,4.03049588670587e-32
18755,1.63018360826248e-80,31155,4.81573077133169e-32,46655,2.11353241457452e-32,62155,2.69702331554965e-32
18876,4.40259978630797e-81,31356,7.50453640045981e-33,46956,1.35881001658764e-32,62556,1.69479988260739e-32
18997,1.18898899325041e-81,31557,1.66393059493209e-32,47257,1.94616790508148e-32,62957,2.26095913279195e-32
19118,3.21101661290651e-82,31758,2.24450525023668e-33,47558,4.12226606427782e-33,63358,5.12272450382163e-33
19239,8.67168531218252e-83,31959,4.03943736672897e-33,47859,7.56210643250629e-33,63759,6.87075463915373e-33
19360,2.34185955222173e-83,32160,1.67583215284243e-33,48160,4.6189921795098e-33,64160,5.08349659577733e-33
19481,6.32433253498779e-84,32361,3.74112267662351e-34,48461,1.69292934709861e-33,64561,1.29642299650477e-33
19602,1.70791083717144e-84,32562,4.00037268605045e-34,48762,2.19783223077974e-33,64962,2.10677750037693e-33
19723,4.61224599552141e-85,32763,2.10669035156512e-34,49063,1.40109295098085e-33,65363,9.88749359195851e-34
19844,1.24553696941148e-85,32964,2.0874213192446e-34,49364,6.41575299487453e-34,65764,2.54652580429251e-34
19965,3.36354924761805e-86,33165,9.12074093393603e-35,49665,1.86930258559325e-34,66165,3.01203900416878e-34
20086,9.08314148330553e-87,33366,6.8839518126608e-35,49966,4.10697760732645e-34,66566,1.03932986535726e-34
20207,2.4528534132968e-87,33567,6.99277698577097e-35,50267,2.11038455939849e-34,66967,9.13759672896502e-35
20328,6.62375776641687e-88,33768,3.42005375861983e-35,50568,1.22336985781241e-34,67368,3.18490778343522e-35
20449,1.78868851931665e-88,33969,1.53098262761875e-35,50869,1.52148670243879e-34,67769,2.17230777138601e-35
20570,4.83017119832742e-89,34170,1.33840143513034e-35,51170,5.01878716407667e-35,68170,3.64793885609874e-35
20691,1.30433139400587e-89,34371,2.38332116493119e-35,51471,3.24168331282284e-35,68571,2.41280913721018e-35
20812,3.52217620552648e-90,34572,1.48437037627401e-35,51772,2.66832923557346e-35,68972,9.03957048117684e-36
20933,9.5111274993745e-91,34773,1.5506694525376e-35,52073,9.8381191357882e-36,69373,9.25998423710254e-36
21054,2.56832987730981e-91,34974,1.40780248355799e-35,52374,1.83446046252571e-35,69774,7.80444510618022e-36
21175,6.93533684226623e-92,35175,6.80178234650642e-36,52675,4.72181084992326e-36,70175,4.09771704000053e-36
21296,1.87276095174227e-92,35376,2.72644337471117e-36,52976,6.43790458745903e-36,70576,1.20630783073857e-36
21417,5.05702657883649e-93,35577,2.45096973686562e-36,53277,4.28744909398646e-36,70977,1.34883693628633e-36
21538,1.36554589808585e-93,35778,1.34795067714233e-36,53578,1.99646598939167e-36,71378,2.25855303465872e-36
21659,3.68736059996029e-94,35979,6.15333790362822e-37,53879,2.13894885125429e-36,71779,1.91810965164355e-36
21780,9.9568789710365e-95,36180,3.23093895782951e-37,54180,1.5728138810062e-36,72180,1.25847210231492e-36
21901,2.68861871234545e-95,36381,3.06935839736948e-37,54481,2.25295502754477e-37,72581,1.20116875877265e-36
22022,7.2599501347066e-96,36582,2.49765867246506e-37,54782,6.68502093916092e-37,72982,5.87157435119123e-37
22143,1.96036323450244e-96,36783,8.38049165319514e-38,55083,2.79001610848833e-37,73383,1.97957204813041e-37
22264,5.29344014606936e-97,36984,1.8952655560194e-37,55384,2.21245451214785e-37,73784,1.98051684354201e-37
22385,1.4293482861939e-97,37185,9.37026247143892e-38,55685,1.45867469686517e-37,74185,1.67478618656952e-37
22506,3.85955093266082e-98,37386,6.22304881228981e-38,55986,3.83275025089924e-38,74586,2.05429261969602e-37
22627,1.04215949696294e-98,37587,4.92748968804519e-38,56287,1.44385945165639e-38,74987,9.34962327053321e-38
22748,2.81404057798968e-99,37788,1.6209929572958e-38,56588,5.41317839758033e-39,75388,3.9773407983494e-38
22869,7.5984553914625e-100,37989,1.05320883140506e-38,56889,3.18687848018711e-39,75789,4.75946642307196e-38
22990,2.05172487086139e-100,38190,1.17456490693723e-38,57190,6.16862888146318e-39,76190,2.12359875000382e-38
23111,5.54002612842282e-101,38391,9.81339013046624e-39,57491,4.50361599486287e-39,76591,1.07210741386488e-38
23232,1.49590298808859e-101,38592,7.11809275469337e-39,57792,2.69434448116009e-39,76992,7.96468298407063e-39
23353,4.03918749301324e-102,38793,8.75111504303319e-39,58093,1.57838561932432e-39,77393,6.57031468877489e-39
23474,1.09064547319881e-102,38994,3.8613089425515e-39,58394,1.21663675144234e-39,77794,5.16198765337407e-39
23595,2.94491138661615e-103,39195,6.32216235753271e-40,58695,1.07526235623572e-39,78195,2.41149174152229e-39
23716,7.95169912385537e-104,39396,1.30532159597938e-39,58996,6.08923640408367e-40,78596,1.65988444514389e-39
23837,2.14707274133293e-104,39597,5.59196699405031e-40,59297,7.39401522093419e-40,78997,1.25816890575254e-39
23958,5.79739274167186e-105,39798,5.41361134002433e-40,59598,4.94341563924256e-40,79398,1.12380277245878e-39
24079,1.5653730880098e-105,39999,1.98061951401443e-40,59899,2.65981006171278e-40,79799,9.13640127403742e-40
24200,4.22670766001455e-106,40200,2.16249588977376e-40,60200,4.65707425517127e-40,80200,2.58617137221866e-40
24321,1.14126315154315e-106,40401,1.29629809218685e-40,60501,1.86191143336624e-40,80601,2.96634763946352e-41
24442,3.0815459245478e-107,40602,3.44155978908322e-41,60802,1.12478028885665e-40,81002,7.80690081693826e-41
24563,8.32052607275818e-108,40803,8.4132873953978e-42,61103,1.03327229608462e-40,81403,6.73471747251431e-41
24684,2.24663357858087e-108,41004,1.9901674837296e-41,61404,3.03654894421178e-41,81804,9.39296345276782e-41
24805,6.06614866084135e-109,41205,6.21096580156862e-42,61705,1.06739918614615e-41,82205,5.55022779696863e-41
24926,1.63792201739061e-109,41406,1.14357353974853e-41,62006,7.60780630337756e-42,82606,4.38127871746791e-41
25047,4.42255033039227e-110,41607,1.19542088895455e-41,62307,5.44413740976165e-42,83007,4.6513107944691e-41
25168,1.19413041839547e-110,41808,9.07995561067336e-42,62608,3.55224371581064e-42,83408,2.29625888312886e-41
25289,3.22426088419906e-111,42009,6.50062400243988e-42,62909,4.40075604911311e-42,83809,5.23716193098284e-42
25410,8.70578714544237e-112,42210,6.86561874703175e-42,63210,1.42427396037645e-42,84210,6.74520183350725e-42
25531,2.35063604538398e-112,42411,7.37188188836123e-42,63511,1.86733882629163e-42,84611,6.73900594920235e-43
25652,6.34690846175398e-113,42612,5.29012184763181e-42,63812,2.57711878046125e-42,85012,1.24021973226964e-42
25773,1.71371498014624e-113,42813,1.3224316858044e-42,64113,1.5891817249536e-42,85413,3.9764063158847e-43
25894,4.62715965266933e-114,43014,1.7998107003193e-42,64414,1.76598409304724e-42,85814,4.83000785026974e-43
26015,1.24936669932435e-114,43215,1.11309571666576e-42,64715,1.57818373452581e-42,86215,1.77329932178958e-43
26136,3.37337742882017e-115,43416,1.84339563394498e-43,65016,2.84961318049946e-43,86616,2.23360894741348e-43
26257,9.10834613964229e-116,43617,5.08008097827418e-43,65317,2.48645912591367e-43,87017,9.57274245538211e-44
26378,2.4593124979397e-116,43818,1.94549467314423e-43,65618,1.28402130420412e-43,87418,1.73859163540543e-43
26499,6.64029724624618e-117,44019,1.33784347080371e-43,65919,3.10827801230563e-43,87819,1.62788627209859e-43
26620,1.79292016619932e-117,44220,9.18172177026806e-44,66220,1.988662871303e-43,88220,1.60099827081202e-43
26741,4.84098821194626e-118,44421,7.6528920302897e-44,66521,9.70595652643646e-44,88621,1.55810944274299e-43
26862,1.30709379510733e-118,44622,7.89852130038267e-44,66822,1.10463891405539e-43,89022,4.57140070352406e-44
26983,3.52922338779136e-119,44823,5.73858490442905e-44,67123,4.22411078259185e-44,89423,4.12238412065973e-44
27104,9.52908550961433e-120,45024,5.01363797289037e-44,67424,6.48511032093916e-45,89824,1.7063132461569e-44
27225,2.57290050077887e-120,45225,3.91007794757108e-44,67725,1.38730421199686e-44,90225,5.81134513105144e-45
27346,6.9469546234432e-121,45426,2.34092240028791e-44,68026,7.56755354431603e-45,90626,4.73720973878894e-45
27467,1.8757097980855e-121,45627,7.35446054810326e-45,68327,9.03328523733231e-45,91027,1.96925110582934e-45
27588,5.0644997820558e-122,45828,1.95047540206456e-45,68628,5.54121853940317e-45,91428,5.64172517734563e-45
27709,1.36743660565568e-122,46029,1.88106332840695e-45,68929,1.37981696739429e-45,91829,6.10468708372685e-45
27830,3.69213516141158e-123,46230,1.35014464992429e-45,69230,2.29642747781043e-45,92230,3.11539848236312e-45
27951,9.96891137956546e-124,46431,1.07646453491348e-45,69531,6.51719247732962e-46,92631,4.37749221726627e-45
28072,2.6916441467212e-124,46632,6.42660870053679e-46,69832,1.04783631739137e-45,93032,2.44630467076132e-45
28193,7.26753818609585e-125,46833,5.00269816192978e-46,70133,3.86200077285183e-46,93433,4.21676690270377e-46
28314,1.96226104680318e-125,47034,3.28860382019502e-46,70434,1.2682502308511e-46,93834,5.71171833160484e-46
28435,5.29817173917826e-126,47235,2.5231974853293e-46,70735,1.48155552708833e-46,94235,3.33507430619772e-46
28556,1.43052376630402e-126,47436,1.14733983571793e-46,71036,5.98031046360854e-47,94636,5.9740965555229e-47
28677,3.8624593988756e-127,47637,5.55507723430889e-47,71337,6.37754646742261e-47,95037,6.21222471720799e-47
28798,1.04287579701785e-127,47838,4.33614081858048e-47,71638,2.97744349927899e-47,95438,5.44503090403515e-47
28919,2.81579522499372e-128,48039,7.00681595533391e-47,71939,5.32606879989143e-47,95839,6.32666528469239e-47
29040,7.6027265941878e-129,48240,6.52076534180823e-47,72240,4.39782308173175e-47,96240,4.39398636475736e-47
29161,2.05275684610625e-129,48441,3.0373684866622e-47,72541,2.71613954433973e-47,96641,2.09883487721992e-47
29282,5.54249721290043e-130,48642,2.44862727454388e-47,72842,2.83397673890262e-47,97042,5.20856480064464e-48
29403,1.49648821623806e-130,48843,2.61088357670656e-47,73143,2.25864936795704e-47,97443,8.98824219637296e-48
29524,4.04055450089761e-131,49044,5.17879356522215e-48,73444,4.87294145940545e-48,97844,7.57286125764641e-48
29645,1.09095915721544e-131,49245,7.18682574149438e-48,73745,3.96130250782333e-48,98245,5.97398910689708e-48
29766,2.94561427236651e-132,49446,6.05580606733672e-48,74046,2.25030933587745e-48,98646,6.69113909201974e-48
29887,7.95322235652801e-133,49647,3.33729250840245e-48,74347,1.64487598140339e-48,99047,3.49042133874025e-48
30008,2.14738662885077e-133,49848,3.45347582297645e-48,74648,1.67183477924261e-48,99448,9.33131195683036e-49
30129,5.79798703617538e-134,50049,2.49089180301749e-48,74949,7.91579976336691e-49,99849,1.32939252304055e-48
30250,1.56546771505791e-134,50250,7.40140435177226e-49,75250,4.19902763089627e-49,100250,1.99305263554654e-49
30371,4.2267919886249e-135,50451,1.61032115792941e-49,75551,5.64069561684843e-49,100651,4.12000158193762e-49
30492,1.14124141751808e-135,50652,1.86680283851765e-49,75852,1.88742229002703e-49,101052,1.35771132658783e-49
30613,3.08137153552845e-136,50853,1.2618408990752e-49,76153,3.68940665812765e-49,101453,3.66666353089659e-50
30734,8.31975438380658e-137,51054,1.21389726421621e-49,76454,2.52279578972742e-49,101854,1.21438606681875e-50
30855,2.24634700452683e-137,51255,1.7191162608175e-49,76755,5.76969060892358e-50,102255,3.58249104072475e-50
30976,6.06517154399576e-138,51456,9.9251620929614e-50,77056,9.26068617919803e-50,102656,1.36227381481357e-50
31097,1.63760532044758e-138,51657,3.38163700225823e-50,77357,3.19417639514222e-50,103057,3.95442767153408e-50
31218,4.4215577726178e-139,51858,6.57297674051677e-50,77658,2.3439143004094e-50,103458,2.70350818928971e-50
31339,1.19382668402851e-139,52059,1.70497564065891e-50,77959,1.9418433901684e-50,103859,1.52177525141839e-50
31460,3.22334786761059e-140,52260,1.0126960107285e-50,78260,1.17899385199183e-50,104260,1.83371549268121e-50
31581,8.70308037277645e-141,52461,6.45922145688705e-51,78561,8.98867640726237e-51,104661,1.73481541815791e-50
31702,2.34984239351539e-141,52662,4.82184152364316e-51,78862,6.77203343384947e-51,105062,1.98449880682205e-51
31823,6.34460226126002e-142,52863,4.42993487483487e-51,79163,5.42205365954592e-51,105463,5.67619901640621e-51
31944,1.71304983749573e-142,53064,3.7277118093569e-51,79464,3.44747664288964e-51,105864,2.72585979153326e-51
32065,4.6252533493673e-143,53265,3.66409017219853e-51,79765,2.48814518396973e-51,106265,1.53544612395263e-51
32186,1.24882328871466e-143,53466,3.60146404520765e-51,80066,1.90890739422602e-51,106666,1.6450073603671e-51
32307,3.3718355775062e-144,53667,1.3565942893757e-51,80367,4.02212357601549e-52,107067,2.5266036495409e-52
32428,9.10398907015673e-145,53868,6.40985732458341e-52,80668,6.07823670700129e-52,107468,7.95468264976543e-52
32549,2.45808563073441e-145,54069,4.83272701261014e-52,80969,5.57116921628276e-52,107869,3.87835239967608e-52
32670,6.63685351283621e-146,54270,9.42245635597724e-53,81270,1.98076609867831e-52,108270,2.61270461833808e-52
32791,1.79195624826997e-146,54471,8.49459272414408e-53,81571,2.08499890286581e-52,108671,2.67392587216154e-52
32912,4.83829694777409e-147,54672,5.15231459660353e-53,81872,1.69474341407216e-52,109072,1.41178113889851e-52
33033,1.30634409548241e-147,54873,4.27264068862691e-53,82173,6.05519202282128e-53,109473,1.56325234770753e-53
33154,3.52713924722799e-148,55074,6.82281094305215e-53,82474,4.93220003229183e-53,109874,5.09087514347171e-53
33275,9.52330245599519e-149,55275,3.66315118721464e-53,82775,3.26882097177554e-53,110275,4.21448074474129e-54
33396,2.57129854903619e-149,55476,1.28495400582025e-53,83076,1.20872134562644e-53,110676,1.13805376418788e-53
33517,6.94252398284772e-150,55677,2.36377816676942e-53,83377,8.79194785209206e-54,111077,9.34041856739655e-54
33638,1.8744861286933e-150,55878,1.2327451036379e-53,83678,8.65719350768306e-54,111478,3.37454291616783e-54
33759,5.06112464397541e-151,56079,2.58418893248479e-54,83979,7.71436691661498e-54,111879,3.66189213701747e-54
33880,1.36650679838647e-151,56280,4.2088762772906e-54,84280,8.36136584830083e-54,112280,4.6759673934569e-54
34001,3.68957652981747e-152,56481,1.26860724041424e-54,84581,2.8737190713762e-54,112681,2.39860734091026e-54
34122,9.96187787914738e-153,56682,8.16073103538494e-55,84882,7.6269608638592e-55,113082,7.43412524201215e-55
34243,2.68971255087894e-153,56883,8.11825633433306e-55,85183,1.40381382196745e-54,113483,1.17805425834565e-54
34364,7.2622382454262e-154,57084,5.5738830406746e-55,85484,3.08424209059172e-55,113884,9.84749619266609e-55
34485,1.96080805852977e-154,57285,4.18599669875703e-55,85785,4.80097658190117e-55,114285,6.82866183988295e-55
34606,5.29419145967998e-155,57486,3.12867520087926e-55,86086,4.67011579786155e-55,114686,6.27037644503012e-55
34727,1.42943421593807e-155,57687,1.44194086106197e-55,86387,2.70505083120742e-55,115087,4.11362340923996e-55
34848,3.8594789381445e-156,57888,1.11304330837914e-55,86688,1.97083217302746e-55,115488,2.40448029618946e-55
34969,1.04206101718743e-156,58089,1.25372903057103e-55,86989,2.16906577338598e-55,115889,1.54353672719755e-55
35090,2.81356917532625e-157,58290,7.85053873747413e-56,87290,8.80427184340203e-56,116290,5.86218356358764e-56
35211,7.59664828536116e-158,58491,6.49289726815163e-56,87591,3.84459108083442e-56,116691,6.05574098688634e-56
35332,2.05109802929509e-158,58692,4.70292428607718e-56,87892,4.74853698280059e-56,117092,7.0098800290306e-56
35453,5.53797245659874e-159,58893,3.26118497607262e-56,88193,1.32968296850623e-56,117493,4.87886732163571e-56
35574,1.49525458479992e-159,59094,2.76632109201563e-56,88494,1.04306545116232e-56,117894,1.32924762995636e-56
35695,4.03719263320013e-160,59295,2.27546979151677e-56,88795,1.73025607218834e-56,118295,1.83117697012712e-56
35816,1.0900433766056e-160,59496,1.03208991988707e-56,89096,1.13568928005591e-56,118696,1.37576212522572e-56
35937,2.94312066625871e-161,59697,2.98887415549702e-57,89397,9.33310516175051e-57,119097,4.03565822599671e-57
36058,7.94643502403969e-162,59898,2.06818127558447e-57,89698,8.9870575102074e-57,119498,2.89195655591004e-57
36179,2.14553985412018e-162,60099,2.42398465587376e-57,89999,2.50931898328332e-57,119899,3.12376860561377e-57


==> xhatNormlastfigure.csv <==
k1,nostro,k2,l20,k3,l30,k4,l40
0,35.1840306046508,0,156.501747245045,0,156.485195268798,0,156.485188970512
1,76.8048996955847,1,524.284215108355,1,527.317191278301,1,527.419598285483
2,298.512595940277,2,197.318359539178,2,167.583661217676,2,167.525859096045
3,105.754150370292,3,459.922632397607,3,442.373473288624,3,442.170406692333
4,163.05877455398,4,192.802033017639,4,293.640124718855,4,293.762564581854
5,74.5125913587953,5,198.786908687,5,111.940290090527,5,111.86570119252
6,37.2194478712425,6,263.825564632575,6,152.10011756262,6,152.359982908435
7,35.7257271324127,7,189.961241336771,7,71.043178905924,7,71.1564697323812
8,25.2312270544297,8,206.415834920126,8,10.4176683821994,8,10.4852165073142
9,14.1553763249328,9,106.605263596552,9,16.651521715348,9,16.8699369412802
10,6.86730380160243,10,161.427121961557,10,5.805831739984,10,5.80286715734145
11,3.01423844161054,11,105.778810680285,11,9.67724985679266,11,9.6885755237947
12,1.22912750972749,12,115.469835555236,12,4.71161406697317,12,4.72273830544325
13,0.473602602049211,13,84.5089299790366,13,0.888395681941397,13,0.891677686245926
14,0.174451776294294,14,79.1615042614743,14,1.66907569285072,14,1.6755065885384
15,0.0619454935379821,15,91.8110520555995,15,0.348033463167295,15,0.351885052581151
16,0.0213366144008417,16,49.3854413544961,16,0.556695950264186,16,0.574835210481925
17,0.00716315156613386,17,57.8658783862955,17,0.336496021185363,17,0.345388603663953
18,0.00235278939149426,18,44.7570553450744,18,0.0742503146684837,18,0.0709224666930894
19,0.000758360172785463,19,55.2615160193977,19,0.14138643572663,19,0.141000141484447
20,0.000240465030677482,20,42.4358860613457,20,0.0396116025102745,20,0.0388922152622559
21,7.51617267131272e-05,21,28.4895371984539,21,0.0362827700918326,21,0.0379379655713863
22,2.31979409108161e-05,22,28.4081725246449,22,0.0273189559483819,22,0.0280846018447711
23,7.08002127860532e-06,23,28.9594078595965,23,0.00433203386547639,23,0.00427262497394839
24,2.13936247645945e-06,24,32.2814430425381,24,0.0107312804473607,24,0.0108577918971293
25,6.40701924472281e-07,25,19.0011466322394,25,0.00380741257717953,25,0.00380300220222981
26,1.90346514421255e-07,26,15.8564836898083,26,0.00242828656029474,26,0.00253087733942421
27,5.61429455668484e-08,27,15.7103424949578,27,0.00224261676812852,27,0.00229602499722572
28,1.64515940205336e-08,28,18.7980471007092,28,0.000294084931531557,28,0.000297698275621144
29,4.79234611621767e-09,29,16.4764395764627,29,0.000788574761647278,29,0.000809877214786688
30,1.38851251028539e-09,30,9.4279709149459,30,0.000345489596225058,30,0.000349857742663802
31,4.00332137958754e-10,31,8.66751225231555,31,0.000155919294286722,31,0.000163039469353194
32,1.14906610821838e-10,32,9.69607853782542,32,0.000179771703740647,32,0.000184430316980066
33,3.28464652301362e-11,33,11.1391962139072,33,2.95724284402327e-05,33,2.95285279860875e-05
34,9.35404280055217e-12,34,7.9722233108603,34,5.68807948604165e-05,34,5.90509585160452e-05
35,2.65466785993255e-12,35,5.06479464696735,35,3.03408025052044e-05,35,3.09608191325174e-05
36,7.51001906412555e-13,36,4.95281532780158,36,9.40482248274092e-06,36,9.95966358486271e-06
37,2.11836203275149e-13,37,6.10277492666776,37,1.40747520225974e-05,37,1.45287509446292e-05
38,5.95916842263838e-14,38,6.05593677917983,38,3.16359941083784e-06,38,3.16414059384098e-06
39,1.67219300817856e-14,39,3.93595014903488,39,4.0089961923374e-06,39,4.20250894278443e-06
40,4.68148085532203e-15,40,2.79082910274818,40,2.58795325645012e-06,40,2.65727816423829e-06
41,1.30782554501879e-15,41,3.00083682412019,41,5.31377016686741e-07,41,5.72067210527698e-07
42,3.6463070678574e-16,42,3.6695542900491,42,1.0794389004957e-06,42,1.12281514184007e-06
43,1.01474019643658e-16,43,3.14645754673726,43,3.18622308739217e-07,43,3.21272805833664e-07
44,2.81910218838887e-17,44,2.02975503763039,44,2.74324401705367e-07,44,2.90746874343712e-07
45,7.81938385417354e-18,45,1.56582194925439,45,2.15041056176596e-07,45,2.22261904415493e-07
46,2.16564465836059e-18,46,1.86464520345059,46,3.03348791281374e-08,46,3.25596212990995e-08
47,5.98960485639281e-19,47,2.0873637935978,47,8.11392761340192e-08,47,8.51134576387027e-08
48,1.65441835539047e-19,48,1.62610597754634,48,3.02397956961292e-08,48,3.07593999469508e-08
49,4.56420810067668e-20,49,1.07267539001845,49,1.80920666210426e-08,49,1.94351203166848e-08
50,1.25774424807743e-20,50,0.90912197419383,50,1.74577636224853e-08,50,1.8174870522216e-08
51,3.46224119070513e-21,51,1.13805262771001,51,2.34485659420427e-09,51,2.38354559023173e-09
52,9.52114709835117e-22,52,1.14534278760645,52,5.9717913163004e-09,52,6.32280084098927e-09
53,2.61586269920782e-22,53,0.850771158556549,53,2.73928323557401e-09,53,2.810503675219e-09
54,7.18057282825762e-23,54,0.57028433297992,54,1.13854724173695e-09,54,1.2439089325559e-09
55,1.96944868383837e-23,55,0.547642665983735,55,1.38751891497089e-09,55,1.45586034791903e-09
56,5.39750410341117e-24,56,0.671077149049786,56,2.45326677188038e-10,56,2.43582646169218e-10
57,1.47816806164868e-24,57,0.620113033909524,57,4.29474688218953e-10,57,4.59514799217354e-10
58,4.04534500808278e-25,58,0.448071268367633,58,2.39205253226308e-10,58,2.47552724137665e-10
59,1.10638265544869e-25,59,0.30671768165135,59,6.75087750000963e-11,59,7.53188823363599e-11
60,3.02405120088776e-26,60,0.334071240785568,60,1.08079549723876e-10,60,1.14369913127022e-10
61,8.26079375628613e-27,61,0.384774627194413,61,2.59379208788536e-11,61,2.59789321095453e-11
62,2.25536664137268e-27,62,0.335121498543242,62,3.0084163313428e-11,62,3.25794645883881e-11
63,6.15443541955848e-28,63,0.234629395936284,63,2.02728305019014e-11,63,2.11646911686028e-11
64,1.6785995116402e-28,64,0.170395638559179,64,3.77447480745298e-12,64,4.29222466492687e-12
65,4.5762011607218e-29,65,0.201668714627945,65,8.25340783542764e-12,65,8.81424256656973e-12
66,1.24701843703635e-29,66,0.217185981418851,66,2.57548054451061e-12,66,2.6142231001829e-12
67,3.396724626688e-30,67,0.180522829704845,67,2.04254570465346e-12,67,2.24377641925614e-12
68,9.24861774291671e-31,68,0.121745253671915,68,1.67495925109151e-12,68,1.76427770622661e-12
69,2.5172775250945e-31,69,0.098566415796379,69,2.23924307964426e-13,69,2.47957283632089e-13
70,6.84906626543316e-32,70,0.119710899504657,70,6.17603712086091e-13,70,6.66269397372475e-13
71,1.86288209581835e-32,71,0.121582146583367,71,2.41666289546234e-13,71,2.48426038666869e-13
72,5.06524401055051e-33,72,0.0962580147557565,72,1.33412250525189e-13,72,1.49111353953105e-13
73,1.37683920020879e-33,73,0.0632588446092762,73,1.35294793399227e-13,73,1.43800482028792e-13
74,3.74145365127044e-34,74,0.0585648745500757,74,1.90346737228182e-14,74,1.92422472687805e-14
75,1.01643097858875e-34,75,0.0700937749389023,75,4.5227097053373e-14,75,4.93401739212097e-14
76,2.76058756632211e-35,76,0.0675173620994695,76,2.16943238472751e-14,76,2.25614175344371e-14
77,7.49577751588187e-36,77,0.0505728198797321,77,8.29385224363251e-15,77,9.48079285395359e-15
78,2.03483166515862e-36,78,0.0335365382538103,78,1.07031378085715e-14,78,1.14866774215953e-14
79,5.52257675374257e-37,79,0.0351253030006091,79,2.03332305236881e-15,79,2.00690748502996e-15
80,1.49851494662737e-37,80,0.0406189013796362,80,3.23475640292772e-15,80,3.57479523472714e-15
81,4.06528286764611e-38,81,0.0370597391721626,81,1.88114923414863e-15,81,1.97685026971936e-15
82,1.10264301194255e-38,82,0.0262155889269473,82,4.84453567782146e-16,82,5.70744685199078e-16
83,2.99018073998998e-39,83,0.0184124745577006,83,8.29898487740716e-16,83,9.00983772185784e-16
84,8.10740709391411e-40,84,0.0210555968931984,84,2.12206066557752e-16,84,2.12977560734701e-16
85,2.19781959941428e-40,85,0.0232992099342505,85,2.25090391139864e-16,85,2.52880652776549e-16
86,5.95704575634795e-41,86,0.0200412293204645,86,1.58462233982596e-16,86,1.68733911684203e-16
87,1.614365274916e-41,87,0.0135028065440467,87,2.69184049248614e-17,87,3.226487593968e-17
88,4.3742907192054e-42,88,0.0104954099598403,88,6.30628064659159e-17,88,6.93468236722902e-17
89,1.18508986186029e-42,89,0.0125572889143168,89,2.07616708089669e-17,89,2.13449603560627e-17
90,3.21022465262707e-43,90,0.0132017450378725,90,1.51634633988644e-17,90,1.73684558309978e-17
91,8.69486091143628e-44,91,0.0106694116260198,91,1.30184628053878e-17,91,1.40931253889419e-17
92,2.35469882650216e-44,92,0.00698643801554994,92,1.69424349888718e-18,92,1.90340593582644e-18
93,6.37611199582889e-45,93,0.00616149559111875,93,4.69841780193907e-18,93,5.23732623462749e-18
94,1.72634091411751e-45,94,0.00742730178563779,94,1.92650009024968e-18,94,2.02255277484093e-18
95,4.67357652905665e-46,95,0.00737395317410599,95,9.80389270053561e-19,95,1.14814155739015e-18
96,1.26510430900381e-46,96,0.00560097708218683,96,1.04580955624352e-18,96,1.1451607265815e-18
97,3.42420227621959e-47,97,0.00367808938583591,97,1.56128488417917e-19,97,1.55536582537364e-19
98,9.26724018741464e-48,98,0.00368117777467471,98,3.42321195331235e-19,98,3.87753016870359e-19
99,2.50784738717503e-48,99,0.00434421568566525,99,1.71437148103487e-19,99,1.80170938409586e-19
100,6.785988737712e-49,100,0.00405660925151177,100,6.00540150138215e-20,100,7.47990257161272e-20
101,1.83606521054406e-49,101,0.00290892904596437,101,8.22915651821589e-20,101,9.16253104581791e-20
102,4.96738162624215e-50,102,0.00199411769080908,102,1.674831383162e-20,102,1.65512192178522e-20
103,1.34379450804833e-50,103,0.00221303788358516,103,2.429438944161e-20,103,2.83572227351666e-20
104,3.63500904599362e-51,104,0.00250717939599516,104,1.47236272443102e-20,104,1.59334553777602e-20
105,9.83211062333562e-52,105,0.00219858700205407,105,3.46775906523351e-21,105,4.18414964866454e-21
106,2.65924230897387e-52,106,0.00150182373576711,106,6.35453260684353e-21,106,6.97163318370326e-21
107,7.19184264613385e-53,107,0.00112097594082148,107,1.71835665603609e-21,107,1.64597936252419e-21
108,1.94488851667972e-53,108,0.0013269133083989,108,1.68813728712234e-21,108,1.9509142870846e-21
109,5.2592356353643e-54,109,0.00142619519488852,109,1.23661027131744e-21,109,1.28926163055707e-21
110,1.4220831559101e-54,110,0.00117500333328044,110,1.93061361762195e-22,110,2.405077363681e-22
111,3.84505732821782e-55,111,0.000776191124478715,111,4.81831230994242e-22,111,5.25645869507616e-22
112,1.03957801257393e-55,112,0.000651769872396722,112,1.66263606381908e-22,112,1.62810663114034e-22
113,2.81053323143785e-56,113,0.000788795259458316,113,1.13810498132284e-22,113,1.28456998057458e-22
114,7.59798849910968e-57,114,0.000799495250822763,114,1.02115294957132e-22,114,1.04152590724028e-22
115,2.05393958071959e-57,115,0.000619961855672402,115,1.34607633474141e-23,115,1.46902088888526e-23
116,5.55209186184774e-58,116,0.000405757160584172,116,3.61767921526798e-23,116,3.72865942430629e-23
117,1.50074310342315e-58,117,0.000387825671212747,117,1.57988375577471e-23,117,1.57285744706435e-23
118,4.05636996620419e-59,118,0.000463338954850262,118,7.14189395644413e-24,118,7.3926027295627e-24
119,1.09635442458996e-59,119,0.000441786370911931,119,8.24792113216428e-24,119,7.97311929207272e-24
120,2.96310673642023e-60,120,0.000323479356996894,120,1.3695432866073e-24,120,1.31256178794785e-24
121,8.00805764738525e-61,121,0.000217302321019926,121,2.60658724212603e-24,121,2.97977420049507e-24
122,2.16416962516512e-61,122,0.000233107906405529,122,1.37380383520486e-24,122,1.59858954895603e-24
123,5.84844254690609e-62,123,0.00026852647484187,123,4.38956404785484e-25,123,4.46859028311085e-25
124,1.58042747335937e-62,124,0.000240719258488468,124,6.46097372718655e-25,124,6.63848686366666e-25
125,4.2706589414615e-63,125,0.000167410022960291,125,1.41778550809056e-25,125,1.20493998120104e-25
126,1.15398915274178e-63,126,0.000120471869644228,126,1.9446887847559e-25,126,1.69475760385017e-25
127,3.11813993258884e-64,127,0.000140039442877081,127,1.20879655405503e-25,127,7.14372073263376e-26
128,8.42513778988195e-65,128,0.000153465019596551,128,2.55689718066815e-26,128,4.32107830645361e-26
129,2.27638879568657e-65,129,0.000129371672301523,129,5.0498350325479e-26,129,2.40320709612005e-26
130,6.15041388764042e-66,130,8.64155994751099e-05,130,1.47327417080645e-26,130,1.3473245428207e-26
131,1.66169442554639e-66,131,6.92488829245453e-05,131,1.28035368968871e-26,131,1.13771747466129e-26
132,4.489389905238e-67,132,8.35184892585288e-05,132,9.74230109319844e-27,132,3.78178925035279e-27
133,1.21286716273085e-67,133,8.64811085727665e-05,133,1.17592037474507e-27,133,3.83218582271531e-27
134,3.27664424807965e-68,134,6.86117630473717e-05,134,3.44897702457715e-27,134,2.7420701921436e-27
135,8.85188702980226e-69,135,4.49080224236349e-05,135,1.26434458900099e-27,135,2.19072268353138e-27
136,2.39129586288767e-69,136,4.09210393025413e-05,136,8.7896264707946e-28,136,1.42485894689384e-27
137,6.45984337624988e-70,137,4.92670681618963e-05,137,8.2435493418425e-28,137,5.8014484146877e-28
138,1.74502729306755e-70,138,4.80525808667797e-05,138,1.11936260038775e-28,138,1.94252538314988e-28
139,4.71383460146635e-71,139,3.59467512347544e-05,139,2.47807563685532e-28,139,9.98635906566088e-29
140,1.2733231785827e-71,140,2.37948098122393e-05,140,1.19378034599641e-28,140,8.89062770727725e-29
141,3.4395009549869e-72,141,2.45358346686381e-05,141,3.56191446697486e-29,141,5.27483260960163e-29
142,9.29062634428214e-73,142,2.86937829860773e-05,142,5.19011892807116e-29,142,3.31967957936012e-29
143,2.50950229110953e-73,143,2.63266138704354e-05,143,1.18246233008622e-29,143,3.2005855133191e-29
144,6.77834244657006e-74,144,1.86493128941287e-05,144,1.83440290360259e-29,144,2.46047183789864e-29
145,1.8308508876066e-74,145,1.30131190490125e-05,145,9.91849841021547e-30,145,3.3207244617757e-29
146,4.94511330486894e-75,146,1.47538419444711e-05,146,4.47213534211658e-30,146,4.36056042598579e-29
147,1.33565272794874e-75,147,1.64858863824156e-05,147,5.08372396712093e-30,147,8.91676680520498e-30
148,3.60748991666356e-76,148,1.42230210824875e-05,148,1.27887532270318e-30,148,1.81458222167345e-29
149,9.74341440418605e-77,149,9.62577876861697e-06,149,1.67856167903409e-30,149,7.37404280518971e-30
150,2.6315517116537e-77,150,7.38422396513523e-06,150,1.36201780728868e-30,150,3.83663883270684e-30
151,7.10734715713121e-78,151,8.82682013411447e-06,151,4.48244250762269e-31,151,3.28504455782796e-30
152,1.9195446909138e-78,152,9.34041552242238e-06,152,9.06064985010563e-31,152,1.33291844472442e-30
153,5.18422915541024e-79,153,7.57972528543805e-06,153,4.5719727049222e-31,153,2.53188992198354e-30
154,1.40012107876987e-79,154,4.98263678333735e-06,154,2.15254377084469e-31,154,1.46113241114005e-30
155,3.78131284882255e-80,155,4.32489603602804e-06,155,2.41049692841866e-31,155,4.24519283550946e-31
156,1.02121081215731e-80,156,5.22975207990387e-06,156,7.02506027703983e-32,156,5.25206935827168e-31
157,2.75793568341789e-81,157,5.21770398916662e-06,157,2.8022586912871e-32,157,1.73346950952894e-31
158,7.44815921767978e-82,158,3.98805276283244e-06,158,2.56228675152157e-32,158,1.75585841245542e-31
159,2.01145353477497e-82,159,2.61698146835547e-06,159,2.03132741212705e-32,159,1.75524859668276e-31
160,5.43209596123548e-83,160,2.58294679518225e-06,160,2.03462101031515e-32,160,9.85952026460301e-32
161,1.46697047743153e-83,161,3.06103287689087e-06,161,5.14046572430693e-33,161,9.82748241684568e-32
162,3.96161216394731e-84,162,2.87365604093182e-06,162,3.57774970327361e-33,162,4.13220887172794e-32
163,1.06984117128845e-84,163,2.07559246420015e-06,163,3.04370227475397e-33,163,3.3543310321323e-32
164,2.88910646753041e-85,164,1.4129017237249e-06,164,1.87548350630495e-33,164,2.78915387387214e-32
165,7.80197925220327e-86,165,1.55326359187638e-06,165,3.37440944437396e-33,165,2.52320542970705e-32
166,2.1068962625796e-86,166,1.76783928271679e-06,166,1.77627451587428e-33,166,9.57218713031755e-33
167,5.68956075424243e-87,167,1.56050456351879e-06,167,1.71906195279204e-33,167,1.77371863082373e-33
168,1.53642602277378e-87,168,1.07255162811245e-06,168,1.44100987377509e-33,168,1.34902897509211e-33
169,4.14898626948333e-88,169,7.90861945388783e-07,169,6.22807897906415e-34,169,2.79318689429909e-33
170,1.120391654369e-88,170,9.3171452888045e-07,170,2.79755867650982e-34,170,9.85224120725087e-34
171,3.0254874057087e-89,171,1.00686667924263e-06,171,3.7517344136397e-34,171,1.44590047000871e-33
172,8.16993383315571e-90,172,8.35769564704402e-07,172,1.49132493642386e-34,172,7.62105752453274e-34
173,2.20617277183843e-90,173,5.53953585895453e-07,173,2.10655079318567e-34,173,2.5909922942198e-34
174,5.95742213736539e-91,174,4.58325801730636e-07,174,1.06902671197712e-34,174,1.37547250023916e-34
175,1.60870044629696e-91,175,5.54257040252905e-07,175,2.36704142964409e-35,175,1.69776368305583e-34
176,4.34400202311711e-92,176,5.65411759622656e-07,176,1.71141495919649e-35,176,1.2320598495781e-34
177,1.17301335845831e-92,177,4.41759211529894e-07,177,1.13176685907239e-35,177,7.1554275616909e-35
178,3.16748137826843e-93,178,2.88937974158005e-07,178,1.97771909671743e-36,178,4.98141148764433e-35
179,8.5530975248466e-94,179,2.72176556172722e-07,179,3.40393609726786e-36,179,4.45623380809747e-35
180,2.30956975965228e-94,180,3.25952351145041e-07,180,1.22188389516966e-36,180,4.44673726315632e-35
181,6.23644526108954e-95,181,3.13039266096542e-07,181,9.78576356764154e-37,181,3.04363458751031e-35
182,1.68399801639254e-95,182,2.30775782773625e-07,182,2.39023892704408e-36,182,1.23375765958196e-35
183,4.54720491168072e-96,183,1.54192330461422e-07,183,1.3039646027554e-36,183,2.75086314889693e-36
184,1.22785199516605e-96,184,1.63471652086789e-07,184,1.57925519883555e-36,184,1.87740093283436e-36
185,3.31547772498352e-97,185,1.89201936697444e-07,185,1.40279811573399e-36,185,2.73238823250306e-36
186,8.95251093257493e-98,186,1.70881009291911e-07,186,3.11738453305554e-37,186,1.50333875089317e-36
187,2.4173654303076e-98,187,1.19500319160408e-07,187,2.13200246442259e-37,187,1.73365382155438e-36
188,6.5273741032116e-99,188,8.51201977576976e-08,188,1.58911926785928e-37,188,8.64070171538205e-37
189,1.76251774188327e-99,189,9.82338686127622e-08,189,7.80089660249448e-38,189,8.35362811561594e-37
190,4.75912740952043e-100,190,1.08321137484196e-07,190,5.67986416718314e-38,190,7.83294862725337e-37
191,1.28505007170195e-100,191,9.19875204687177e-08,191,6.70858492760347e-38,191,3.49613657896713e-37
192,3.46985793707379e-101,192,6.16699500628287e-08,192,6.81375578007593e-38,192,4.79254609108553e-37
193,9.36919555919207e-102,193,4.87371693348135e-08,193,3.37266289045498e-38,193,1.35510788008659e-37
194,2.52983337347896e-102,194,5.86464548974129e-08,194,2.14896140247854e-38,194,1.2260745463706e-37
195,6.83094159400418e-103,195,6.11490661306427e-08,195,2.98006629039049e-38,195,9.26856793903401e-38
196,1.84445601586186e-103,196,4.88550279933411e-08,196,1.16027792005124e-38,196,5.71815331257959e-38
197,4.98029588297571e-104,197,3.2002962724311e-08,197,9.00581754008367e-39,197,3.46427905503902e-38
198,1.34474869427468e-104,198,2.87249571984815e-08,198,9.70275727083937e-39,198,3.06035416350513e-38
199,3.63100036827464e-105,199,3.46452867228484e-08,199,1.90404518358319e-39,199,1.92158150079951e-38
200,9.80416611390973e-106,200,3.40340644692331e-08,200,4.21542023473251e-39,200,1.66199166043117e-38
201,2.64724578072608e-106,201,2.56274396118458e-08,201,1.5046909148427e-39,201,9.95448184422792e-39
202,7.14787802286656e-107,202,1.69078287850452e-08,202,8.87350494433538e-40,202,2.50369996874528e-39
203,1.93000881323487e-107,203,1.72049395929134e-08,203,7.35576351542723e-40,203,1.17743550418823e-39
204,5.2112363358926e-108,204,2.02103407252732e-08,204,1.7506348897835e-40,204,6.85127642547629e-40
205,1.40708907053816e-108,205,1.86761823256086e-08,205,3.20328543424182e-40,205,1.01191856629779e-39
206,3.79928416445155e-109,206,1.33076519241399e-08,206,1.44656151376865e-40,206,1.17621921645275e-39
207,1.02584407920839e-109,207,9.20889157631488e-09,207,8.1360824109712e-41,207,5.06201508967508e-40
208,2.76987613518991e-110,208,1.03473612686105e-08,208,5.36729485763075e-41,208,4.72993818593383e-40
209,7.47891807730538e-111,209,1.16307540021226e-08,209,6.42355099045605e-42,209,3.51311277536431e-40
210,2.01937353321575e-111,210,1.01056240951368e-08,210,1.54257929470252e-41,210,2.60989900360506e-40
211,5.4524792334724e-112,211,6.87051140197456e-09,211,1.0212621579499e-41,211,4.10384747947919e-40
212,1.47221377280113e-112,212,5.20364436154101e-09,212,7.87483202886809e-42,212,3.37158546221579e-40
213,3.97509257226944e-113,213,6.19623001392488e-09,213,2.94301848207826e-42,213,7.0765654053046e-41
214,1.07330499434306e-113,214,6.60033149533899e-09,214,6.86020926031103e-42,214,1.36621109352906e-40
215,2.89800148306094e-114,215,5.39367232313822e-09,215,2.62114475251744e-42,215,5.3166186417446e-41
216,7.82480679662935e-115,216,3.55342464068787e-09,216,2.23065143300973e-42,216,2.65691402266233e-41
217,2.11275056021227e-115,217,3.03827713577214e-09,217,1.81146539230279e-42,217,2.19403578376238e-41
218,5.70456359548128e-116,218,3.67596963221095e-09,218,4.420479913001e-43,218,8.81065942977899e-42
219,1.54026781168535e-116,219,3.69300804716095e-09,219,2.93837257852416e-43,219,1.26063994359251e-41
220,4.15881575614745e-117,220,2.84185511939598e-09,220,4.67475191488883e-43,220,9.2840256088798e-42
221,1.1229043464806e-117,221,1.86195139107624e-09,221,1.70271384340618e-43,221,1.35720748703121e-42
222,3.03190437425067e-118,222,1.81172132118507e-09,222,2.11342304323845e-43,222,2.88127247707733e-42
223,8.18630466777575e-119,223,2.15479071731853e-09,223,1.8210219075446e-43,223,9.30027941670391e-43
224,2.21034460226322e-119,224,2.03722509441808e-09,224,5.45743641799231e-44,224,1.403078149918e-42
225,5.96804051269465e-120,225,1.48071498007124e-09,225,9.15021784548582e-44,225,7.00102797437684e-43
226,1.61139956025847e-120,226,1.00147797304058e-09,226,6.15472209613031e-44,226,3.20354803196393e-43
227,4.35085322761965e-121,227,1.08923670546194e-09,227,1.72224199483512e-44,227,4.83302652948798e-43
228,1.17474971884054e-121,228,1.24641442442521e-09,228,3.30062444303215e-44,228,2.09730423568057e-43
229,3.17187454272541e-122,229,1.1080817345195e-09,229,1.44187570236049e-44,229,1.69216942741194e-43
230,8.56419204656481e-123,230,7.65584226266922e-10,230,1.25198877006554e-44,230,2.26800054478169e-43
231,2.31236585470886e-123,231,5.58156325222464e-10,231,1.17438246427378e-44,231,9.83128448455918e-44
232,6.24347621062978e-124,232,6.53797260700219e-10,232,2.25210188831375e-45,232,7.73509669563836e-44
233,1.6857615609157e-124,233,7.11037158500196e-10,233,3.01415092121658e-45,233,8.21622222537878e-44
234,4.55161597106738e-125,234,5.94401945356758e-10,234,1.57804181764327e-45,234,1.60007218684168e-44
235,1.22895184838347e-125,235,3.95254393792683e-10,235,8.38894148959102e-46,235,2.55379788377706e-44
236,3.31821038334058e-126,236,3.22301662879398e-10,236,2.0518966493496e-46,236,1.55812891133092e-44
237,8.95927305226634e-127,237,3.89380352604489e-10,237,3.13625298125443e-46,237,3.94809597978067e-45
238,2.4190310275736e-127,238,3.99940150834198e-10,238,8.73966187616563e-47,238,4.90731156544959e-45
239,6.53145476068835e-128,239,3.14644784195218e-10,239,1.67785005020559e-46,239,1.831749708148e-45
240,1.76351124106273e-128,240,2.0579457878595e-10,240,7.11770837586207e-47,240,1.98242857760093e-45
241,4.76152833361658e-129,241,1.90988800124453e-10,241,1.2668126983303e-46,241,1.33863814405259e-45
242,1.28562512504731e-129,242,2.2931651370175e-10,242,5.44832978516581e-47,242,1.84910002103652e-45
243,3.47122027108457e-130,243,2.21789887719365e-10,243,4.91730947748132e-47,243,6.10684437434524e-46
244,9.37237905495424e-131,244,1.64575969446149e-10,244,6.02076619464583e-47,244,3.55967019630628e-46
245,2.53056426775465e-131,245,1.09460144391053e-10,245,1.53406863215999e-47,245,2.29952261915656e-46
246,6.83258051963345e-132,246,1.14630566931132e-10,246,2.291178047449e-47,246,7.72546942774068e-47
247,1.8448115586621e-132,247,1.33315966693772e-10,247,1.15458877224146e-47,247,5.15344342533763e-47
248,4.98102973402076e-133,248,1.21267828779248e-10,248,1.01082285656519e-48,248,5.40876133058187e-47
249,1.34488804428167e-133,249,8.52888309022555e-11,249,9.29213539476762e-49,249,4.22373508546815e-47
250,3.63122375987517e-134,250,6.01696485755802e-11,250,1.00630005951955e-48,250,7.48977487242347e-48
251,9.80437185233625e-135,251,6.89093663085662e-11,251,1.09430797686736e-48,251,6.52172742414299e-48
252,2.64719800118672e-135,252,7.64488086935726e-11,252,9.72095932993392e-49,252,4.97735607377931e-48
253,7.1474803629279e-136,253,6.53845509825044e-11,253,9.67978661968959e-49,253,6.42312152344118e-48
254,1.92983159470284e-136,254,4.40148843645109e-11,254,1.10233643441063e-48,254,4.1632175874563e-48
255,5.2105762349468e-137,255,3.43136170340332e-11,255,5.12776293204117e-49,255,8.31801453282026e-48
256,1.40686362444563e-137,256,4.11808890683042e-11,256,3.40675165090462e-49,256,3.96214320014911e-48
257,3.79855269102322e-138,257,4.3227280373283e-11,257,4.13681515948299e-49,257,2.51453905564168e-48
258,1.02561466144787e-138,258,3.47788442961572e-11,258,2.08401726836736e-49,258,3.00823664170781e-48
259,2.76917371540464e-139,259,2.28131061257884e-11,259,9.53631224484452e-50,259,4.984392189978e-49
260,7.47680576511947e-140,260,2.01688406335008e-11,260,1.0701643599299e-49,260,1.30232516902901e-48
261,2.01874710644576e-140,261,2.43604479865306e-11,261,5.04672314859221e-50,261,4.09653210423872e-49
262,5.45064201474415e-141,262,2.40987445054601e-11,262,1.09498794612732e-50,262,5.05546995566442e-49
263,1.47167979846726e-141,263,1.82681883200254e-11,263,6.46223248035425e-51,263,3.71130230288931e-49
264,3.97355223584606e-142,264,1.20194310194175e-11,264,4.48372669645734e-51,264,2.85732873154857e-50
265,1.07286346602079e-142,265,1.2065799423075e-11,265,3.2702234239685e-51,265,5.82101517433629e-50
266,2.89674269912151e-143,266,1.42323275006199e-11,266,2.8938739450086e-51,266,1.27122938278184e-50
267,7.82123477057116e-144,267,1.32458053161402e-11,267,3.49121605544304e-51,267,1.19906085917649e-50
268,2.11174105272656e-144,268,9.49565015603469e-12,268,3.65011480601892e-51,268,6.11543503260589e-51
269,5.70172076809904e-145,269,6.52014133307491e-12,269,1.6722566766363e-51,269,1.82388794811651e-50
270,1.53946978742754e-145,270,7.25680479949555e-12,270,1.02975443749477e-51,270,9.97853162442051e-51
271,4.15658189240298e-146,271,8.20360034773378e-12,271,1.21742710349746e-51,271,6.66831008922617e-51
272,1.12228061172493e-146,272,7.17882528757575e-12,272,5.1388821124593e-52,272,6.45656247588042e-51
273,3.030166752394e-147,273,4.90416481296701e-12,273,3.0576468797217e-52,273,2.19115790544962e-51
274,8.18147388991995e-148,274,3.66870295679721e-12,274,8.6190397466766e-53,274,1.43574035310013e-51
275,2.20900410054296e-148,275,4.34906891936116e-12,275,1.28716093461594e-52,275,1.17391595376833e-51
276,5.96432705963204e-149,276,4.66304757261154e-12,276,4.04094862144036e-53,276,8.50345063717071e-52
277,1.61037246234292e-149,277,3.83751629591912e-12,277,2.18987442625197e-53,277,6.97951532643475e-52
278,4.34801645271729e-150,278,2.5346214273996e-12,278,3.36960862635866e-53,278,6.64743239946717e-52
279,1.17396725087905e-150,279,2.13505853821703e-12,279,3.50855429691843e-53,279,3.28611512875587e-52
280,3.16971887851118e-151,280,2.58335284525477e-12,280,9.00016226988478e-54,280,1.48556843439827e-52
281,8.5582599513196e-152,281,2.61333994555079e-12,281,1.936318264929e-53,281,6.13143821819736e-53
282,2.31073512050749e-152,282,2.02482217204898e-12,282,9.84591596232719e-54,282,6.29747177070409e-53
283,6.23899765022525e-153,283,1.32522067772753e-12,283,5.18686245711882e-54,283,2.70292459703159e-53
284,1.68453269931085e-153,284,1.27091086558436e-12,284,5.05915142093554e-54,284,2.50653236819918e-53
285,4.5482469539662e-154,285,1.51654943001136e-12,285,1.08460201273396e-54,285,2.80298115806092e-53
286,1.22802893016661e-154,286,1.44399462525231e-12,286,1.90453519834662e-55,286,1.19728157686403e-53
287,3.31568396679678e-155,287,1.05622923225248e-12,287,1.69456042348222e-55,287,1.04012614454094e-53
288,8.95236193046788e-156,288,7.10202006961922e-13,288,3.44410669886715e-55,288,1.42278168230884e-53
289,2.41714167743457e-156,289,7.63807948814412e-13,289,1.52124203673272e-55,289,4.62134407778512e-54
290,6.52629281245517e-157,290,8.78615099171538e-13,290,1.93510724684597e-55,290,2.73666471811729e-54
291,1.76210173229708e-157,291,7.86689178280909e-13,291,8.57800208299713e-56,291,2.3854239921532e-54
292,4.75768162481923e-158,292,5.46456780968571e-13,292,1.57726066322833e-55,292,1.50334387387819e-54
293,1.28457584453847e-158,293,3.94114041387926e-13,293,7.05663123117664e-56,293,9.71240851187313e-55
294,3.46835947396419e-159,294,4.58724599732426e-13,294,8.80721806545041e-56,294,6.54780094674058e-55
295,9.3645827793904e-160,295,5.02033018509294e-13,295,5.96959451134071e-56,295,5.50610938624839e-55
296,2.5284405212849e-160,296,4.22667646755576e-13,296,1.78348085669114e-56,296,4.18516419480202e-55
297,6.82679764879122e-161,297,2.82049196627444e-13,297,1.02459809209047e-56,297,2.976461316549e-55
298,1.84323750713793e-161,298,2.26726008848272e-13,298,1.36040526979283e-56,298,8.25252591377844e-56
299,4.97674683627519e-162,299,2.73507227537389e-13,299,2.15312219579552e-56,299,9.27755181299183e-56


==> xhatNormlastfigureold.csv <==
k1,nostro,k2,l20,k3,l30,k4,l40
0,29.4626634401004,0,58.3064162624111,0,58.1829006380318,0,58.1498348260107
1,29.0689344465069,1,61.2501613258515,1,64.3642634771619,1,65.8312246024782
2,33.4454768746154,2,80.0414222000809,2,79.3637657400973,2,79.2326419474892
3,39.5542706655203,3,38.2383052327808,3,38.411965685751,3,39.9083968924135
4,20.4563945905218,4,67.6850925003924,4,35.2673099330499,4,26.618991941964
5,11.9406724223316,5,47.2211061471874,5,25.6151501266906,5,22.2513174598811
6,10.9808009234479,6,45.9163403640562,6,25.7544186900213,6,18.9804291053554
7,7.79926065903932,7,22.4415096763526,7,17.7235849039971,7,12.448809087274
8,4.45322065820559,8,43.1651223871175,8,12.7727245824702,8,6.21699187398558
9,2.19976440161904,9,55.4155420931523,9,9.33241306624941,9,2.43913866885346
10,0.981350042561801,10,24.8922377219425,10,4.98580079806162,10,1.02952451424954
11,0.405877834458532,11,22.0078437277193,11,4.69985904074647,11,1.10159611142279
12,0.158320503843202,12,19.4237687189638,12,3.92680167198106,12,0.84185297969738
13,0.0589401660948705,13,43.9537108829739,13,3.5027772238071,13,0.476032098754341
14,0.0211230880636462,14,17.9171422740233,14,1.93631968508577,14,0.191951012341935
15,0.00733464534747095,15,20.7501226133703,15,1.16072241173625,15,0.0898042345910358
16,0.00247991678851037,16,25.2837614531642,16,1.01074518914987,16,0.0914211084035286
17,0.000819660402374089,17,24.3162235802961,17,1.01025661289079,17,0.0715864688205957
18,0.00026566624639403,18,12.1668379669118,18,0.78674091419139,18,0.0411137248135434
19,8.46562005716278e-05,19,12.1414330003752,19,0.452124294643059,19,0.0167303473379194
20,2.65779809998342e-05,20,28.4212062438813,20,0.2965013873907,20,0.00713661416613478
21,8.2356098337299e-06,21,11.9343852621386,21,0.233831115463027,21,0.00716363675410055
22,2.52249334805754e-06,22,8.03823011759017,22,0.231242132245804,22,0.00584671656475169
23,7.64677664471879e-07,23,8.26241903052556,23,0.173960317617453,23,0.00344306890353366
24,2.29676290474541e-07,24,20.8104752699446,24,0.119632039328248,24,0.00145569416022102
25,6.8415446500947e-08,25,10.7763352051232,25,0.0716100362529044,25,0.000582178736981636
26,2.02278525456585e-08,26,6.14977437827396,26,0.0529741221834246,26,0.000565849017016659
27,5.94039862890564e-09,27,12.4333894243199,27,0.0498923832000595,27,0.000476443489088306
28,1.73390929569314e-09,28,10.086546394715,28,0.0417917174212056,28,0.000289018492965414
29,5.03297505261125e-10,29,9.48705376733804,29,0.0299068742206875,29,0.000126723185030932
30,1.4535364949858e-10,30,4.17679722820778,30,0.0167388786501645,30,4.80541556563899e-05
31,4.17850894812853e-11,31,12.2195601268878,31,0.0118805651302337,31,4.44519952726623e-05
32,1.1961398386986e-11,32,5.8346552323405,32,0.0111600298492496,32,3.86701979584341e-05
33,3.41083702752389e-12,33,6.50961688785393,33,0.0100285709356373,33,2.4209248367067e-05
34,9.69161118465541e-13,34,3.98416451678422,34,0.00703400146121406,34,1.09766436992834e-05
35,2.74480148945865e-13,35,7.73572683827377,35,0.00412486199883618,35,4.02863086121562e-06
36,7.75028648668932e-14,36,7.34846366045437,36,0.00274255014242836,36,3.48144351072064e-06
37,2.18231634396352e-14,37,3.91641272027846,37,0.00254087973620806,37,3.13072583392322e-06
38,6.12918357605811e-15,38,4.71247401054169,38,0.0023010195999457,38,2.02165209588106e-06
39,1.71733878051094e-15,39,3.14518106042912,39,0.001671243358995,39,9.47236196693276e-07
40,4.80124326172929e-16,40,6.6538930733962,40,0.00104109300209301,40,3.42636302561931e-07
41,1.33956901591473e-16,41,2.27658937888025,41,0.000639097720982582,41,2.72089848448802e-07
42,3.73038267708763e-17,42,3.89041752053833,42,0.000567923580257384,42,2.52692084777271e-07
43,1.03699449104338e-17,43,3.69902904235838,43,0.000521413579785864,43,1.68281503510452e-07
44,2.87797679479945e-18,44,4.36155719773703,44,0.000403832461300814,44,8.14757028321927e-08
45,7.97507031245551e-19,45,1.39060273251743,45,0.000256608373269268,45,2.94728072662718e-08
46,2.20679912835294e-19,46,1.92892624353591,46,0.000150742399801161,46,2.12407146615144e-08
47,6.09836205803052e-20,47,4.57892406575939,47,0.000125931436967367,47,2.03289388238128e-08
48,1.6831527745856e-20,48,2.1990616041503,48,0.000119141118998332,48,1.39657101287425e-08
49,4.64011409735834e-21,49,1.0702495967225,49,9.62754059470216e-05,49,6.98480772127598e-09
50,1.27779369799795e-21,50,1.38030570653586,50,6.23629698309679e-05,50,2.55549871551595e-09
51,3.51519567919205e-22,51,3.71457535195405,51,3.64749672074835e-05,51,1.65835368153527e-09
52,9.66100797499783e-23,52,1.08973638454178,52,2.81904936001932e-05,52,1.63002021138805e-09
53,2.65280298418066e-23,53,0.758228037288014,53,2.71182760235461e-05,53,1.15561856290276e-09
54,7.27814600871976e-24,54,2.30608534416748,54,2.25451386403113e-05,54,5.96764972405429e-10
55,1.99522382641825e-24,55,2.09675966229726,55,1.52174858753576e-05,55,2.22691132322412e-10
56,5.46560061502057e-25,56,0.86754547163909,56,8.95041158805661e-06,56,1.29729705112849e-10
57,1.49616146583562e-25,57,0.636851921369914,57,6.37083520880932e-06,57,1.30261859457766e-10
58,4.09289788975428e-26,58,2.33054805605738,58,6.09677601276474e-06,58,9.53429886995519e-11
59,1.1189523485127e-26,59,0.869500739508958,59,5.24938601803988e-06,59,5.08145374356599e-11
60,3.05728386556048e-27,60,0.787050632965456,60,3.70830590957476e-06,60,1.94540651171673e-11
61,8.34867693740346e-28,61,0.974830729594289,61,2.197914247379e-06,61,1.01932034156173e-11
62,2.27861290347392e-28,62,1.5840221551594,62,1.45561989506271e-06,62,1.03745141991559e-11
63,6.21594080752241e-29,63,0.815597742579657,63,1.36204411563795e-06,63,7.84289416492953e-12
64,1.69487713913842e-29,64,0.671941965478841,64,1.21852108103737e-06,64,4.31252798759887e-12
65,4.61929265814623e-30,65,1.11509858904165,65,8.9424104618403e-07,65,1.70032719510111e-12
66,1.25842930460601e-30,66,0.681105629629941,66,5.40766561895956e-07,66,8.06812990385721e-13
67,3.42695029333332e-31,67,0.916140700514882,67,3.38324183113134e-07,67,8.23458142942992e-13
68,9.32870553598997e-32,68,0.561222442317224,68,3.04043524659392e-07,68,6.43247160576972e-13
69,2.53850472031641e-32,69,0.881741882557785,69,2.80605238505151e-07,69,3.64813930928888e-13
70,6.90534664081783e-33,70,0.466381250140236,70,2.13616035428025e-07,70,1.48472244605878e-13
71,1.8778087099178e-33,71,0.759439912755645,71,1.33394142568798e-07,71,6.45325731208685e-14
72,5.10484509661791e-34,72,0.467583546391327,72,8.00550466397622e-08,72,6.51368789431079e-14
73,1.38734902727059e-34,73,0.440877124429349,73,6.78519961690143e-08,73,5.2598584168984e-14
74,3.76935515714442e-35,74,0.685981050168676,74,6.40303845278937e-08,74,3.07623538327318e-14
75,1.02384073561016e-35,75,0.504307218298982,75,5.07213139287903e-08,75,1.29389082899548e-14
76,2.78027209143477e-36,76,0.345772680180909,76,3.28200446338621e-08,76,5.23101053957703e-15
77,7.54808824079034e-37,77,0.205269320299316,77,1.92328372372744e-08,77,5.13563058789518e-15
78,2.04873763594042e-37,78,0.652859097194752,78,1.51691626462736e-08,78,4.28819059932166e-15
79,5.55955586096464e-38,79,0.274790995611188,79,1.45126352869974e-08,79,2.58595182343345e-15
80,1.5083517873539e-38,80,0.177076479730856,80,1.19650293114905e-08,80,1.12466936981982e-15
81,4.09145857143822e-39,81,0.389805167697411,81,8.02495027035784e-09,81,4.30494461059349e-16
82,1.10961062218018e-39,82,0.45004952738146,82,4.68124258385164e-09,82,4.03596064812969e-16
83,3.00873361327209e-40,83,0.116331802479507,83,3.41446408041358e-09,83,3.48502502084476e-16
84,8.15682442826244e-41,84,0.0933975845291247,84,3.27138566522597e-09,84,2.16689251382594e-16
85,2.21098660715224e-41,85,0.437410096975992,85,2.79976242396788e-09,85,9.74590891605628e-17
86,5.99213978445227e-42,86,0.224930952694697,86,1.94995170945854e-09,86,3.59870793191961e-17
87,1.62372183707691e-42,87,0.0600548537990142,87,1.14995120241441e-09,87,3.16352786085103e-17
88,4.39924441402928e-43,88,0.199654164087919,88,7.77590305102593e-10,88,2.82396870584526e-17
89,1.19174699572567e-43,89,0.336219302113264,89,7.33510251318193e-10,89,1.8106170001572e-17
90,3.2279899273632e-44,90,0.0872094611816876,90,6.49904808001695e-10,90,8.41984558478863e-18
91,8.74228369320913e-45,91,0.0966232037735311,91,4.70911024157865e-10,91,3.05173495092761e-18
92,2.36736165614724e-45,92,0.244221298829374,92,2.83595458714079e-10,92,2.47345654221255e-18
93,6.40993414977235e-46,93,0.178554138004377,93,1.79809750899525e-10,93,2.28063562797011e-18
94,1.73537733767532e-46,94,0.0979025758979459,94,1.63793757177936e-10,94,1.50798139970015e-18
95,4.69772639503537e-47,95,0.126662761579985,95,1.49767295805861e-10,95,7.24653084528662e-19
96,1.27156016245095e-47,96,0.205005854987204,96,1.129330768051e-10,96,2.6184263481634e-19
97,3.44146507930938e-48,97,0.064924041308401,97,6.99327674663504e-11,97,1.93174674972181e-19
98,9.31341291969785e-49,98,0.116830029743403,98,4.23129421511675e-11,98,1.83640174083366e-19
99,2.52020043993067e-49,99,0.130121167200068,99,3.65193992925868e-11,99,1.25265708266224e-19
100,6.81904664176292e-50,100,0.118435521290286,100,3.42690013094365e-11,100,6.21943050583149e-20
101,1.8449140526236e-50,101,0.0860016792385682,101,2.68782536011659e-11,101,2.26743841981317e-20
102,4.9910738313215e-51,102,0.10692507164262,102,1.72026066799565e-11,102,1.50688419963245e-20
103,1.35013948745677e-51,103,0.105058951409663,103,1.01287878499315e-11,103,1.47258898010608e-20
104,3.65200550395029e-52,104,0.0401555593039975,104,8.15634034523196e-12,104,1.03659444400985e-20
105,9.87765008366479e-53,105,0.105594934303471,105,7.78607491354266e-12,105,5.31558960465265e-21
106,2.67144670683603e-53,106,0.0815155698098084,106,6.34871455257406e-12,106,1.97445300796462e-21
107,7.2245572475967e-54,107,0.0607451487909433,107,4.21360563485683e-12,107,1.18004198393826e-21
108,1.95365976675975e-54,108,0.0550591611697601,108,2.45877739743348e-12,108,1.17971578065997e-21
109,5.28275760734303e-55,109,0.0912160749958242,109,1.83194263574482e-12,109,8.56999228838909e-22
110,1.42839238276059e-55,110,0.0513094289889861,110,1.7574733243461e-12,110,4.53401598378913e-22
111,3.86198380448535e-56,111,0.0189791630145078,111,1.48840855336772e-12,111,1.72563227987477e-22
112,1.04411996735213e-56,112,0.0759390557824369,112,1.02618164977788e-12,112,9.23147229903687e-23
113,2.82272320451263e-57,113,0.0607713685929852,113,6.02652637848767e-13,113,9.37592278182333e-23
114,7.63071083176435e-58,114,0.022668633287139,114,4.15672110490914e-13,114,7.0410096966011e-23
115,2.06272505544392e-58,115,0.0320964363099514,115,3.94487267296093e-13,115,3.84608117689888e-23
116,5.575683799246e-59,116,0.0686392733844706,116,3.46328643303782e-13,116,1.5074708486113e-23
117,1.50707942672993e-59,117,0.0299690814006687,117,2.4827004927032e-13,117,7.32408787777455e-24
118,4.07339093908131e-60,118,0.009159077530588,118,1.4848306004711e-13,118,7.48400238042213e-24
119,1.10092744111603e-60,119,0.0473736259472827,119,9.56906730460318e-14,119,5.79167352033359e-24
120,2.97539500073106e-61,120,0.0454811221962291,120,8.81738874464945e-14,120,3.2626682758564e-24
121,8.04108287148567e-62,121,0.00955945287065026,121,7.99798891430349e-14,121,1.3199724419415e-24
122,2.1730466322224e-62,122,0.0222367316408723,122,5.96443935097247e-14,122,5.80420818562574e-25
123,5.87230697659838e-63,123,0.0448710123419611,123,3.66298859575021e-14,123,5.87847279561061e-25
124,1.58684396205111e-63,124,0.0206173805707671,124,2.24097146870862e-14,124,4.71446068267726e-25
125,4.28791350167296e-64,125,0.0134921764151403,125,1.96639109850655e-14,125,2.73440230233091e-25
126,1.15862969454335e-64,126,0.0288243925208896,126,1.83345187808515e-14,126,1.14356057548284e-25
127,3.13062210275514e-65,127,0.030686972260006,127,1.4224821474726e-14,127,4.74582225734166e-26
128,8.45871668805222e-66,128,0.00834767868252176,128,9.01980414598379e-15,128,4.69712275580319e-26
129,2.28542312819858e-66,129,0.019135796377189,129,5.34006430227357e-15,129,3.89371864594265e-26
130,6.17472346329516e-67,130,0.0264959610929783,130,4.38808962417776e-15,130,2.34354888313465e-26
131,1.66823639918646e-67,131,0.0137798303959599,131,4.17333544851753e-15,131,1.01486404421597e-26
132,4.50699704334228e-68,132,0.0142217773984886,132,3.36724007672921e-15,132,3.85001554771542e-27
133,1.21760648041238e-68,133,0.0192812209519505,133,2.21219016304321e-15,133,3.60747693503695e-27
134,3.28940242079919e-69,134,0.0180402999607209,134,1.29179026658615e-15,134,3.10230835683691e-27
135,8.88623533498927e-70,135,0.00608179421406385,135,9.83599190996542e-16,135,1.91503494301939e-27
136,2.40054422736346e-70,136,0.0165146993501656,136,9.43663919254815e-16,136,8.60337149906139e-28
137,6.48474719767275e-71,137,0.0153864827142606,137,7.91065860204821e-16,137,3.29004212616971e-28
138,1.75173396654594e-71,138,0.00785277427266314,138,5.39627857027302e-16,138,2.91673477631154e-28
139,4.73189748823011e-72,139,0.0113363352131138,139,3.15940974907508e-16,139,2.59195695373716e-28
140,1.27818842377775e-72,140,0.0141944637181237,140,2.22456670807267e-16,140,1.66396182462499e-28
141,3.4526066079934e-73,141,0.00940036584533309,141,2.12125035491577e-16,141,7.82904306376543e-29
142,9.32593228390082e-74,142,0.00382111406476064,142,1.84442828108637e-16,142,2.73321691507791e-29
143,2.5190142706855e-74,143,0.0128257769741566,143,1.30801181213224e-16,143,2.07458001946616e-29
144,6.80397116868249e-75,144,0.00961318873197184,144,7.77663146910631e-17,144,1.93481120078329e-29
145,1.83775670065695e-75,145,0.00343015359358597,145,5.09898001217411e-17,145,1.29227516306961e-29
146,4.96372275109572e-76,146,0.00782573952096573,146,4.74597995971915e-17,146,6.36865710519395e-30
147,1.34066785368329e-76,147,0.0104755257665537,147,4.26819460003727e-17,147,2.30107462423312e-30
148,3.62100625179471e-77,148,0.00473835998498045,148,3.14863299251249e-17,148,1.90929352544248e-30
149,9.77984479769724e-78,149,0.00278131677927819,149,1.9184103938716e-17,149,1.76096709784031e-30
150,2.64137135294562e-78,150,0.00891522616750233,150,1.18834684831107e-17,150,1.23219973826469e-30
151,7.13381711971578e-79,151,0.00644939938814087,151,1.05879477752519e-17,151,6.08154850768982e-31
152,1.92668038289213e-79,152,0.00134450617946455,152,9.80414058165893e-18,152,2.06116102000898e-31
153,5.20346640914924e-80,153,0.00526191017836192,153,7.52450163503852e-18,153,1.17265072896788e-31
154,1.4053075674797e-80,154,0.00724098328049461,154,4.72742949864455e-18,154,1.16976830445851e-31
155,3.79529668685189e-81,155,0.00262259664496287,155,2.81866084859524e-18,155,8.7112856412157e-32
156,1.02498133123648e-81,156,0.00263904387010275,156,2.36153599458276e-18,156,4.41245291528567e-32
157,2.76810278023543e-82,157,0.00576360817704319,157,2.23591121702633e-18,157,1.55442609740093e-32
158,7.47557578686263e-83,158,0.00429739763922933,158,1.78483373747879e-18,158,1.32756846783933e-32
159,2.01884701447217e-83,159,0.00132200647997558,159,1.16092483285146e-18,159,1.20200393636234e-32
160,5.45203497205427e-84,160,0.0037611764845325,160,6.79279036871672e-19,160,9.46668145260472e-33
161,1.47234793041539e-84,161,0.00460514410898288,161,5.28470779028347e-19,161,4.92864677438761e-33
162,3.97611547915993e-85,162,0.0015666533622278,162,5.06467175607523e-19,162,1.78525876885602e-33
163,1.07375295635459e-85,163,0.00248883107772808,163,4.20185552826559e-19,163,8.04236581591234e-34
164,2.89965760109668e-86,164,0.003680467395622,164,2.83643635391183e-19,164,5.95688929341763e-34
165,7.83043952892685e-87,165,0.00265594120616695,165,1.65709807614166e-19,165,5.55193192750696e-34
166,2.114573313476e-87,166,0.00126690691788889,166,1.19173634395543e-19,166,2.70823789653693e-34
167,5.71027000972384e-88,167,0.00284618315966475,167,1.14021223648234e-19,167,1.64946633039113e-34
168,1.5420126384471e-88,168,0.00275053118658611,168,9.81735871468529e-20,168,1.37638899600538e-34
169,4.1640574351971e-89,169,0.000882406122431951,169,6.88772753111418e-20,169,1.36379242850457e-34
170,1.12445756799278e-89,170,0.00207678095855018,170,4.07347425355826e-20,170,8.11613013869947e-35
171,3.03645678957878e-90,171,0.0024351808377841,171,2.72050720489968e-20,171,5.30840389412391e-35
172,8.19952885401488e-91,172,0.00147130543670886,172,2.55396725753898e-20,172,3.68656983191786e-35
173,2.21415762541343e-91,173,0.00100050333500398,173,2.27651661479804e-20,173,9.10387458646777e-36
174,5.97896615666019e-92,174,0.00214150500729297,174,1.66122784086043e-20,174,2.36250626055025e-36
175,1.61451340931098e-92,175,0.00161700270099656,175,1.00464206241926e-20,175,3.3677331808122e-36
176,4.35968682553954e-93,176,0.000430891673871297,176,6.31009924637514e-21,176,2.37285435010104e-36
177,1.17724560370449e-93,177,0.00155111666279388,177,5.70094334579955e-21,177,2.02828428026057e-36
178,3.17890154676762e-94,178,0.00166471238074819,178,5.23976167671738e-21,178,1.87867235168124e-36
179,8.58391405625065e-95,179,0.000733341369856889,179,3.97797587924763e-21,179,1.5057745654997e-36
180,2.31788556300635e-95,180,0.000752524244916828,180,2.47709567772365e-21,180,1.09890768748079e-36
181,6.2588858138107e-96,181,0.00153181392499562,181,1.48957763435992e-21,181,7.24228974927171e-37
182,1.69005381537756e-96,182,0.000976009267163724,182,1.27121951341355e-21,182,5.20236105127286e-37
183,4.56354737828394e-97,183,0.000254462401577988,183,1.19729203809991e-21,183,3.30905053852253e-37
184,1.23226233157637e-97,184,0.00108381057938524,184,9.45533448152332e-22,184,1.60999432316519e-37
185,3.32738009639755e-98,185,0.00112969276424843,185,6.08999974912687e-22,185,9.74610903426754e-38
186,8.984632939455e-99,186,0.000352709368164986,186,3.57522804267105e-22,186,4.01577583958368e-38
187,2.42603462921763e-99,187,0.000589486971791569,187,2.8410174075951e-22,187,1.62266705304442e-38
188,6.55077120859489e-100,188,0.00103251010968707,188,2.71696605716733e-22,188,7.42397296939426e-39
189,1.76883243009884e-100,189,0.000602245166098561,189,2.23060349289494e-22,189,9.08347899357479e-39
190,4.77617048907653e-101,190,0.000265194004028781,190,1.49020984337053e-22,190,9.18212146771435e-39
191,1.28964999273737e-101,191,0.000744961790262699,191,8.69643329732877e-23,191,9.10512173791837e-39
192,3.48227327670781e-102,192,0.000733972634212849,192,6.39024759498712e-23,192,9.90043337374535e-39
193,9.4027054135693e-103,193,0.000187174398298016,193,6.12650545255052e-23,193,4.02841533498766e-39
194,2.53887802787192e-103,194,0.000477070872875346,194,5.2225073577697e-23,194,2.02729669398314e-39
195,6.85535434450358e-104,195,0.000667321651654285,195,3.62507601033531e-23,195,1.27471761656709e-39
196,1.85104542623986e-104,196,0.000362755853646903,196,2.134250013126e-23,196,8.18482975589238e-40
197,4.99808200712088e-105,197,0.000260256719157663,197,1.45325976724491e-23,197,5.92882863696268e-40
198,1.34954957398421e-105,198,0.000520191833540668,198,1.37400889418795e-23,198,4.38141925482006e-40
199,3.64395917157969e-106,199,0.00045025140774776,199,1.21353589672914e-23,199,3.93700482422785e-40
200,9.83914559585063e-107,200,0.000113877125235212,200,8.75994739551283e-24,200,3.56763981322927e-40
201,2.65668782623057e-107,201,0.000378302815898382,201,5.26101564332517e-24,201,1.87780391949697e-40
202,7.17336526770694e-108,202,0.000425790939194123,202,3.35515353175464e-24,202,1.30405463183832e-40
203,1.93688873705318e-108,203,0.000202422793775552,203,3.06933566549053e-24,203,7.2779692170521e-41
204,5.22980788624376e-109,204,0.000219034528455224,204,2.79882559277688e-24,204,4.59176787270547e-41
205,1.41210228570168e-109,205,0.00036806006200586,205,2.10185900964871e-24,205,1.06245423762846e-41
206,3.81281697646592e-110,206,0.000263103520766181,206,1.29766639233504e-24,206,9.29523425144058e-42
207,1.02949719252966e-110,207,7.8569561520972e-05,207,7.88195511125656e-25,207,1.10756343869893e-41
208,2.77973760175432e-111,208,0.000284797617116114,208,6.84412878082417e-25,208,8.72657846489776e-42
209,7.50553899457015e-112,209,0.000273871370577927,209,6.40794344017358e-25,209,7.01721273244958e-42
210,2.0265598698348e-112,210,0.000100882144380436,210,5.00620767162408e-25,210,5.88976142502804e-42
211,5.4718789336252e-113,211,0.000168764322574558,211,3.19355837746643e-25,211,3.6637001388759e-42
212,1.47745080557332e-113,212,0.000257606188845962,212,1.88364771147289e-25,212,1.75851472278544e-42
213,3.98923025644872e-114,213,0.000150008452604135,213,1.52804502923032e-25,213,9.76689322608464e-43
214,1.07712156995038e-114,214,6.54555456929706e-05,214,1.45682779451301e-25,214,4.7929717471191e-43
215,2.90830467948152e-115,215,0.000203283381194902,215,1.18346488674805e-25,215,1.58795969492718e-43
216,7.85262137688314e-116,216,0.000177084930554202,216,7.82578329036567e-26,216,1.72981888567451e-43
217,2.12025944385634e-116,217,4.63835572749318e-05,217,4.56694229365236e-26,217,2.05551933048135e-43
218,5.72483484344809e-117,218,0.00012607110272691,218,3.42939172001213e-26,218,1.46730739976497e-43
219,1.54574033678729e-117,219,0.000174681960697377,219,3.2904942334501e-26,219,1.39396094180958e-43
220,4.17358972310876e-118,220,8.51128410404174e-05,220,2.77661596604862e-26,220,5.68660073747114e-44
221,1.12689283634684e-118,221,6.0307464000992e-05,221,1.90695233040974e-26,221,3.97693849289718e-44
222,3.0426720457303e-119,222,0.000139909221607181,222,1.1185836664528e-26,222,2.80811070772437e-44
223,8.21537412774449e-120,223,0.00011270096028998,223,7.77203482969251e-27,223,1.21136758549614e-44
224,2.21819251066461e-120,224,2.64736742557042e-05,224,7.38979050252242e-27,224,8.0487549373394e-45
225,5.98922766631498e-121,225,9.40743918906169e-05,225,6.46530574884377e-27,225,7.64821473564892e-45
226,1.61711951997703e-121,226,0.000114062346740669,226,4.61679636608446e-27,226,4.39895351480363e-45
227,4.36629563228003e-122,227,4.76816150217937e-05,227,2.75515351094036e-27,227,3.82066865911633e-45
228,1.17891878158633e-122,228,5.36297503525085e-05,228,1.78634420145325e-27,228,3.1318980764356e-45
229,3.18313000720178e-123,229,9.48738736373653e-05,229,1.65226952170742e-27,229,2.46823055914408e-45
230,8.59457918780115e-124,230,6.90230520680243e-05,230,1.49416944063394e-27,230,2.14300827097921e-45
231,2.32056970349823e-124,231,2.19272962304315e-05,231,1.10995047304966e-27,231,1.63670969905836e-45
232,6.26562483605616e-125,232,7.00570559951451e-05,232,6.79684122667616e-28,232,8.89702473697571e-46
233,1.691741230539e-125,233,7.22623922227497e-05,233,4.17611866806084e-28,233,6.22752447967793e-46
234,4.56775988501471e-126,234,2.54373039176022e-05,234,3.68514369816368e-28,234,2.15716189882192e-46
235,1.23331039469815e-126,235,4.42024288497682e-05,235,3.42772843505584e-28,235,1.53623387800377e-46
236,3.32997765121237e-127,236,6.42354018003479e-05,236,2.64907870980793e-28,236,9.38891557540665e-47
237,8.99104257684428e-128,237,4.01615042480549e-05,237,1.67413499565471e-28,237,8.17694601733973e-47
238,2.42760825355027e-128,238,1.91791579722297e-05,238,9.93508814695124e-29,238,5.83224091384772e-47
239,6.5546118521012e-129,239,5.12535135247724e-05,239,8.22181007461007e-29,239,3.14983197755069e-47
240,1.76976328687327e-129,240,4.5026788905438e-05,240,7.80759883136929e-29,240,2.54111558673381e-47
241,4.77840789823345e-130,241,1.25645538538889e-05,241,6.27538461469635e-29,241,2.00855851293597e-47
242,1.29018235813332e-130,242,3.40850189064589e-05,242,4.10792817687703e-29,242,1.60099310510732e-47
243,3.48352415207418e-131,243,4.33596950000145e-05,243,2.40017975533633e-29,243,1.25808442062399e-47
244,9.40559784792128e-132,244,2.21946448719926e-05,244,1.84177471528004e-29,244,6.14803401768233e-48
245,2.53953290356868e-132,245,1.62866632007422e-05,245,1.76653016224258e-29,245,3.51838439542012e-48
246,6.85679469677466e-133,246,3.63914487231518e-05,246,1.47538189798279e-29,246,2.44920614460262e-48
247,1.85134909020273e-133,247,2.78378306840805e-05,247,1.00265079732823e-29,247,1.73189866089803e-48
248,4.99868029882548e-134,248,6.6029443600678e-06,248,5.86507752297571e-30,248,1.24660381879888e-48
249,1.34965349648463e-134,249,2.51584467921527e-05,249,4.16093490196826e-30,249,8.2540973327303e-49
250,3.64408996005251e-135,250,2.88528876107062e-05,250,3.97308662646897e-30,250,6.13073218811083e-49
251,9.83910923879666e-136,251,1.17619085171769e-05,251,3.44254184466672e-30,251,4.67967449370519e-49
252,2.65657674348228e-136,252,1.35550654770454e-05,252,2.4319254597021e-30,252,3.22750117107869e-49
253,7.1728020517884e-137,253,2.50364431228363e-05,253,1.44301622785e-30,253,2.1480804125717e-49
254,1.93666821270453e-137,254,1.70107779849761e-05,254,9.52315349884403e-31,254,1.49531630011624e-49
255,5.22903448476787e-138,255,5.27972958071892e-06,255,8.8927098099756e-31,255,1.10893474710077e-49
256,1.4118471910115e-138,256,1.81603596798589e-05,256,7.97226793260334e-31,256,5.80359641975857e-50
257,3.81200790244225e-139,257,1.87172685661683e-05,257,5.85819789010785e-31,257,3.74552808201312e-50
258,1.02924745976917e-139,258,6.05520861324819e-06,258,3.55957165156918e-31,258,2.91307424124285e-50
259,2.77898198808724e-140,259,1.10195156152521e-05,259,2.21559954448545e-31,259,2.34149185343538e-51
260,7.50328736611049e-141,260,1.68049819612304e-05,260,1.98426091854289e-31,260,2.09507272015883e-51
261,2.02589694754478e-141,261,1.01187849688366e-05,261,1.83256842020941e-31,261,4.37369333739391e-51
262,5.46994608866512e-142,262,5.00208231650694e-06,262,1.40099249048093e-31,262,4.93144186647698e-51
263,1.47689176919165e-142,263,1.29713620913248e-05,263,8.77363780077452e-32,263,3.71651164453928e-51
264,3.98762422078686e-143,264,1.17800620405948e-05,264,5.24628541156679e-32,264,3.42182080350555e-51
265,1.07666281458928e-143,265,3.10111567648538e-06,265,4.42516236040166e-32,265,2.9521686904833e-51
266,2.90700071310172e-144,266,8.65683729193802e-06,266,4.18221869300275e-32,266,1.66490518137676e-51
267,7.8489308177038e-145,267,1.11092411524758e-05,267,3.32565846864935e-32,267,5.25723881572334e-52
268,2.11921883188957e-145,268,5.74807944860307e-06,268,2.15547312148233e-32,268,1.78878683679761e-52
269,5.72191037256739e-146,269,4.42346238015702e-06,269,1.26251776582056e-32,269,9.52748641678788e-53
270,1.54492087682102e-146,270,9.17032512826775e-06,270,9.8976847272565e-33,270,9.58355848801589e-53
271,4.17129956384541e-147,271,7.20682587741544e-06,271,9.47946996868876e-33,271,9.74111886013127e-53
272,1.12625431283351e-147,272,1.77201017806313e-06,272,7.83510510339295e-33,272,8.81089188572317e-53
273,3.04089556291237e-148,273,6.54053325609188e-06,273,5.26930091536793e-33,273,7.74611269656191e-53
274,8.21044120387278e-149,274,7.27266544355938e-06,274,3.07681804861519e-33,274,4.94446525228171e-53
275,2.21682515195076e-149,275,3.06867623320776e-06,275,2.22984602710458e-33,275,3.11198647922701e-53
276,5.98544357768956e-150,276,3.64575921399452e-06,276,2.13532479442686e-33,276,1.36383539935927e-53
277,1.61607383882271e-150,277,6.37805161252527e-06,277,1.83198702811798e-33,277,5.72194775169097e-54
278,4.36340995237733e-151,278,4.30613260013963e-06,278,1.28036531939489e-33,278,4.06529548762541e-54
279,1.17812343940829e-151,279,1.36909524073681e-06,279,7.55926442685922e-34,279,3.14579280469605e-54
280,3.18094044095007e-152,280,4.76964817451377e-06,280,5.08322510823033e-34,280,3.13124947983147e-54
281,8.58855778875764e-153,281,4.70721701809591e-06,281,4.78502402975899e-34,281,2.42003685958735e-54
282,2.31891543751408e-153,282,1.53531928690944e-06,282,4.25128725693605e-34,282,1.82102280331039e-54
283,6.26108424846936e-154,283,2.87871441785629e-06,283,3.09020355774026e-34,283,1.71570443737907e-54
284,1.69049601383907e-154,284,4.33984535033546e-06,284,1.86406038297778e-34,284,8.21652815084443e-55
285,4.5643477289916e-155,285,2.51602063561049e-06,285,1.17704713996824e-34,285,4.40190904957099e-55
286,1.23237609412943e-155,286,1.25736879090657e-06,286,1.06837338036293e-34,286,3.03032452879839e-55
287,3.32742119172689e-156,287,3.38615831643147e-06,287,9.79213423597647e-35,287,1.52048606160129e-55
288,8.9840521315651e-157,288,2.99155424900381e-06,288,7.40513312407307e-35,288,1.09942248735318e-55
289,2.42569795211154e-157,289,7.59385643528277e-07,289,4.59684529819727e-35,289,1.11927055696443e-55
290,6.54939454706311e-158,290,2.21337527506169e-06,290,2.77375169548552e-35,290,6.08378852203243e-56
291,1.76833914681341e-158,291,2.88487272244463e-06,291,2.38223647419714e-35,291,1.27310858650995e-56
292,4.7745225040539e-159,292,1.42697876262786e-06,292,2.23908918453301e-35,292,1.07152817845087e-56
293,1.28912284554045e-159,293,1.1296696940982e-06,293,1.76143963625899e-35,293,6.66268209161783e-57
294,3.48063628204678e-160,294,2.36079136851305e-06,294,1.13057279274612e-35,294,7.79957064699376e-57
295,9.39772991518014e-161,295,1.85214182371628e-06,295,6.64732468247724e-36,295,8.34574973749581e-57
296,2.5373901839757e-161,296,4.55992333511413e-07,296,5.32189673537873e-36,296,8.12249846491979e-57
297,6.85096157171786e-162,297,1.66419923551958e-06,297,5.0844342009611e-36,297,3.9513336656765e-57
298,1.84976172307735e-162,298,1.87809932915057e-06,298,4.15850206360999e-36,298,1.78603055158015e-57
299,4.99436210685214e-163,299,7.72858829598295e-07,299,2.76794162511808e-36,299,1.26510231740215e-57


==> xhatNormmacro.csv <==
k1,nostro,k2,l20,k3,l30,k4,l40
0,24.5049697677112,0,104.856950022506,0,104.856950661458,0,104.856950661564
1,52.2118377172974,1,416.139851563497,1,416.139530955865,1,416.139529819125
2,223.342916857012,2,157.926689871664,2,157.92656619764,2,157.92656448901
3,104.732389619828,3,384.947731462133,3,384.949067676099,3,384.949070583063
4,138.686691124084,4,236.9641604479,4,236.968410871326,4,236.968420258526
5,61.3290435379189,5,94.6726344003598,5,94.6769776231637,5,94.6769940425564
6,30.3046798633498,6,125.427295886308,6,125.437735899691,6,125.437759941182
7,29.1864976932165,7,55.3352057834447,7,55.3342477713394,7,55.3342462055806
8,20.5680103869159,8,9.54241587301837,8,9.54861532413074,8,9.54862129438707
9,11.5139480270861,9,13.6481706261182,9,13.6548093757837,9,13.6548165162666
10,5.57612705128201,10,5.00600686724069,10,5.00823181747592,10,5.00823372992823
11,2.44416485740628,11,8.07363086204869,11,8.07787694760003,11,8.07788240637824
12,0.99558335316486,12,3.67626633509715,12,3.67795885660905,12,3.6779604440571
13,0.3832767482173,13,0.851061530586586,13,0.852021005579665,13,0.852022688419297
14,0.141077972096605,14,1.36186983998854,14,1.36295073044501,14,1.36295220764772
15,0.0500646224622274,15,0.255189912911066,15,0.255365027771631,15,0.25536515898338
16,0.0172355376167227,16,0.486443752879416,16,0.486911187899193,16,0.48691174140249
17,0.00578380895527344,17,0.27039031527757,17,0.270631695380127,17,0.270631937246559
18,0.00189901974578039,18,0.0668564641169759,18,0.0669486314615092,18,0.0669487820095145
19,0.000611899343525357,19,0.11544131489829,19,0.115573664268586,19,0.115573832125885
20,0.000193968936105957,20,0.0283370778167311,20,0.0283661137234315,20,0.0283661419588942
21,6.06132598599972e-05,21,0.0325491765188961,21,0.0325935778055997,21,0.032593633480422
22,1.87035273551939e-05,22,0.0221916769465464,22,0.0222204229417007,22,0.022220454598871
23,5.70719257052139e-06,23,0.00398594661131973,23,0.0039928154333976,23,0.0039928253578673
24,1.7242308055685e-06,24,0.00895414760694411,24,0.00896772272861194,24,0.00896773913753371
25,5.16295154643163e-07,25,0.00283940569723968,25,0.00284347032157915,25,0.00284347435591058
26,1.53364499200946e-07,26,0.00220438930427541,26,0.00220825018293554,26,0.00220825513293016
27,4.52292125325031e-08,27,0.00183067984454386,27,0.00183375902584271,27,0.00183376250117016
28,1.32519879179057e-08,28,0.000242775284872588,28,0.000243246605616813,28,0.000243247181315001
29,3.85989163183891e-09,29,0.000673061207036253,29,0.000674333680953328,29,0.000674335204451504
30,1.11823932288277e-09,30,0.000266115773088122,30,0.000266604135764198,30,0.0002666046390365
31,3.22379285331326e-10,31,0.000144686314273163,31,0.000144995227977203,31,0.000144995627031206
32,9.25244861239952e-11,32,0.000148249627868013,32,0.000148555270991862,32,0.000148555618291881
33,2.64465022136593e-11,33,2.102849157568e-05,33,2.10717050297344e-05,33,2.10717452277142e-05
34,7.53094590180383e-12,34,4.95002397299029e-05,34,4.96123472617029e-05,34,4.96124819357974e-05
35,2.13714169286717e-12,35,2.38945869920562e-05,35,2.39478599341162e-05,35,2.39479164179417e-05
36,6.04559789649128e-13,36,9.05132266988375e-06,36,9.07414475550798e-06,36,9.07417474611823e-06
37,1.70520043510993e-13,37,1.17672065568014e-05,37,1.17958950327556e-05,37,1.17959279275193e-05
38,4.7966684397311e-14,38,2.24728563795771e-06,38,2.25263290879008e-06,38,2.25263780726431e-06
39,1.34592489852805e-14,39,3.55794896998328e-06,39,3.56733353170774e-06,39,3.56734483149827e-06
40,3.76790124299303e-15,40,2.07501435419372e-06,40,2.08044284763295e-06,40,2.08044872342863e-06
41,1.0525657490905e-15,41,5.33145775441232e-07,41,5.34697678260724e-07,41,5.34699705771094e-07
42,2.93451965413777e-16,42,9.16128992699867e-07,42,9.18705014753749e-07,42,9.18707941797556e-07
43,8.16627718052172e-17,43,2.34256463971409e-07,43,2.34906946561267e-07,43,2.34907541098214e-07
44,2.26864504465392e-17,44,2.49089194172902e-07,44,2.49838808746415e-07,44,2.49839728014495e-07
45,6.29239057083658e-18,45,1.75278312882092e-07,45,1.75803668462309e-07,45,1.75804231674523e-07
46,1.74268379907979e-18,46,2.9924444381277e-08,46,3.00226891304007e-08,46,3.00228215307979e-08
47,4.81968445883385e-19,47,6.99689587019482e-08,47,7.01917154604272e-08,47,7.01919655385975e-08
48,1.33123746750669e-19,48,2.29563197957239e-08,48,2.30292027824768e-08,48,2.30292658489966e-08
49,3.67253591442058e-20,49,1.68977683179504e-08,49,1.69548865155488e-08,49,1.69549562027238e-08
50,1.01200809743263e-20,50,1.44568672870292e-08,50,1.45056465984385e-08,50,1.45056953801994e-08
51,2.78573990287675e-21,51,1.8820956017677e-09,51,1.88878101472449e-09,51,1.88878871263656e-09
52,7.66063273697091e-22,52,5.23926664907334e-09,52,5.25788092135451e-09,52,5.25790269769238e-09
53,2.10466469923516e-22,53,2.13552857724016e-09,53,2.14313951490973e-09,53,2.14314713449271e-09
54,5.77723609203998e-23,54,1.1022413261534e-09,54,1.10637584415543e-09,54,1.10638221195363e-09
55,1.5845252413061e-23,55,1.16715611521491e-09,55,1.1715306813384e-09,55,1.17153608683839e-09
56,4.34251500427708e-24,56,1.71970832866922e-10,56,1.72624579221322e-10,56,1.72625385929794e-10
57,1.18923141561155e-24,57,3.84120778351623e-10,57,3.85626089140509e-10,57,3.85628460825316e-10
58,3.25456291363973e-25,58,1.90743004944109e-10,58,1.91495888815513e-10,58,1.91497074357599e-10
59,8.90096964515075e-26,59,6.83821467009642e-11,59,6.86635548851995e-11,59,6.86639447731382e-11
60,2.43285511985627e-26,60,9.23707948223379e-11,60,9.27510605839092e-11,60,9.27516058996847e-11
61,6.64575461736947e-27,61,1.84608214130999e-11,61,1.85375539404857e-11,61,1.85376123270353e-11
62,1.81440962969448e-27,62,2.75106183059914e-11,62,2.76283850671128e-11,62,2.76286128636017e-11
63,4.95110698875923e-28,63,1.64922856674736e-11,63,1.65635640430644e-11,63,1.65637025181353e-11
64,1.35038407430965e-28,64,3.99059893785375e-12,64,4.00843895934075e-12,64,4.00850207297068e-12
65,3.68138849515831e-29,65,7.17119943123712e-12,65,7.20333205370879e-12,65,7.20341321991757e-12
66,1.00317324320174e-29,66,1.90710359578497e-12,66,1.91576573886948e-12,66,1.91578250324911e-12
67,2.73249960650598e-30,67,1.91781128024352e-12,67,1.92670750331368e-12,67,1.92672244416079e-12
68,7.44000916147212e-31,68,1.3879461783114e-12,68,1.39447142105978e-12,68,1.39448455232114e-12
69,2.02499880112672e-31,69,2.2400466715263e-13,69,2.25092703592228e-13,69,2.25094348799318e-13
70,5.50962729556185e-32,70,5.46128136749806e-13,70,5.48781462955064e-13,70,5.48786263872392e-13
71,1.4985579581454e-32,71,1.85309972966893e-13,71,1.86227544887592e-13,71,1.86228915658971e-13
72,4.07460958051309e-33,72,1.29425954434604e-13,72,1.30070242951088e-13,72,1.30070883412271e-13
73,1.1075578819918e-33,73,1.14102286866453e-13,73,1.14681680020338e-13,73,1.14680891499299e-13
74,3.00968661188355e-34,74,1.4746469146923e-14,74,1.4823721087804e-14,74,1.48233659209416e-14
75,8.17629604031781e-35,75,4.07718837710914e-14,75,4.09840142683858e-14,75,4.09847609686388e-14
76,2.22063998188892e-35,76,1.71245335082952e-14,76,1.72161508958788e-14,76,1.7215506723682e-14
77,6.02963920865762e-36,77,8.38679323021855e-15,77,8.43109812508388e-15,77,8.43201079022691e-15
78,1.63682116002489e-36,78,9.18401315377953e-15,78,9.23395445386956e-15,78,9.23437033320075e-15
79,4.44234922871417e-37,79,1.41062211458683e-15,79,1.41856913094027e-15,79,1.41851667608105e-15
80,1.20539751592179e-37,80,2.97937343699512e-15,80,2.9959132635063e-15,80,2.99620995539293e-15
81,3.27007970615741e-38,81,1.52154486645644e-15,81,1.53019960206465e-15,81,1.5302650243793e-15
82,8.86953656939761e-39,82,5.15913366953714e-16,82,5.18826957597422e-16,82,5.18908554368694e-16
83,2.40525951054772e-39,83,7.24742064027744e-16,83,7.28935780243536e-16,83,7.29017946133392e-16
84,6.52146323296971e-40,84,1.5147360937052e-16,84,1.5235950464435e-16,84,1.52370832589413e-16
85,1.767883913775e-40,85,2.12583426103527e-16,85,2.13859219677983e-16,85,2.13869488368306e-16
86,4.79171888422844e-41,86,1.3099820017182e-16,86,1.31785793833707e-16,86,1.31790999353413e-16
87,1.29855680819486e-41,87,2.98335705862888e-17,87,3.00212662534233e-17,87,3.00237704431582e-17
88,3.51856513492118e-42,88,5.61022967309553e-17,88,5.64561646251001e-17,88,5.64585151452786e-17
89,9.53252805492156e-43,89,1.55032940918431e-17,89,1.56027348342848e-17,89,1.56018895266268e-17
90,2.5822075210318e-43,90,1.47544665246984e-17,90,1.48478291800577e-17,90,1.48505847994785e-17
91,6.99386603524536e-44,91,1.09844093812751e-17,91,1.1055256122793e-17,91,1.10564693244182e-17
92,1.89403951907044e-44,92,1.68125342759347e-18,92,1.69258469601219e-18,92,1.69256581074983e-18
93,5.12871595560741e-45,93,4.26025051190438e-18,93,4.28883441220624e-18,93,4.28873894717867e-18
94,1.38860382036824e-45,94,1.49404222188217e-18,94,1.50440501576457e-18,94,1.50449910796981e-18
95,3.75924189195221e-46,95,9.9040403614556e-19,95,9.97248246170183e-19,95,9.96980456748628e-19
96,1.01759837722376e-46,96,9.00085236943365e-19,96,9.06471628990801e-19,96,9.06260475749819e-19
97,2.75428372096606e-47,97,1.16717514487603e-19,97,1.17475140938192e-19,97,1.17487092230782e-19
98,7.45416341185384e-48,98,3.17148381399276e-19,98,3.19274790239075e-19,98,3.19295411693041e-19
99,2.0171995049304e-48,99,1.3724929508109e-19,99,1.38150225129826e-19,99,1.38229294671974e-19
100,5.45833481918741e-49,100,6.36716424008692e-20,100,6.41513396931464e-20,100,6.41759063534732e-20
101,1.4768434380777e-49,101,7.21959086448749e-20,101,7.27168920085504e-20,101,7.27696822021493e-20
102,3.99551926232657e-50,102,1.15773902930919e-20,102,1.16634938964754e-20,102,1.16949011712812e-20
103,1.08088113470144e-50,103,2.30567560535036e-20,103,2.32343028542071e-20,103,2.32545390784279e-20
104,2.92381553583547e-51,104,1.21041543987399e-20,104,1.21979146305482e-20,104,1.22252945232123e-20
105,7.90843687541494e-52,105,3.89006156336531e-21,105,3.91891401220324e-21,105,3.9091853896018e-21
106,2.13895306098193e-52,106,5.68365700401944e-21,106,5.72413772347972e-21,106,5.72518464892673e-21
107,5.78472858970798e-53,107,1.24058326871843e-21,107,1.24873055883133e-21,107,1.2509620622142e-21
108,1.56436111586624e-53,108,1.64379961404033e-21,108,1.65530715081803e-21,108,1.65160095903571e-21
109,4.23023447181644e-54,109,1.04106364610539e-21,109,1.04807924155178e-21,109,1.0458791954605e-21
110,1.14384277303952e-54,110,2.22072435430895e-22,110,2.2385274702256e-22,110,2.24656563487015e-22
111,3.09274211226152e-55,111,4.38915880114667e-22,111,4.41779066758361e-22,111,4.41663967002961e-22
112,8.36175696085672e-56,112,1.26088595638708e-22,112,1.26488253569983e-22,112,1.2664629418453e-22
113,2.26062623382564e-56,113,1.13591123172961e-22,113,1.14692145641237e-22,113,1.14211929816296e-22
114,6.11136566939396e-57,114,8.7191016957294e-23,114,8.76799395151794e-23,114,8.7496324010458e-23
115,1.65206419236896e-57,115,1.26223493494536e-23,115,1.28685072963275e-23,115,1.26472083802168e-23
116,4.46576152798294e-58,116,3.32497184706991e-23,116,3.36163199541939e-23,116,3.33292421453998e-23
117,1.20710454863819e-58,117,1.20906772789384e-23,117,1.2158606382369e-23,117,1.21333255079536e-23
118,3.26268951920723e-59,118,7.5284677310149e-24,118,7.6884900738577e-24,118,7.61681581869742e-24
119,8.81838052920752e-60,119,7.10136575003004e-24,119,7.16909758510131e-24,119,7.14403222354512e-24
120,2.38333363989326e-60,120,9.4555048293983e-25,120,9.4298792071219e-25,120,9.3755358694019e-25
121,6.44116516391616e-61,121,2.46182661007089e-24,121,2.51736676288256e-24,121,2.47910296609612e-24
122,1.74071732248473e-61,122,1.11335853522004e-24,122,1.11332637245777e-24,122,1.10348376703023e-24
123,4.70410386569446e-62,123,4.76005016116847e-25,123,4.93681650629279e-25,123,4.87203514079111e-25
124,1.271191488725e-62,124,5.74783566389858e-25,124,5.76765915790092e-25,124,5.7166332148674e-25
125,3.43503397698991e-63,125,1.00905789764309e-25,125,9.57322323639495e-26,125,9.75510330328505e-26
126,9.28191582771081e-64,126,1.77382261991377e-25,126,1.82136008883332e-25,126,1.79984211702159e-25
127,2.50802153680738e-64,127,9.88619024677754e-26,127,9.8422579662031e-26,127,9.78262776710666e-26
128,6.77660923354349e-65,128,2.82174246885586e-26,128,3.05807549250997e-26,128,2.87122586411496e-26
129,1.83097177471771e-65,129,4.5391747124922e-26,129,4.61731893584563e-26,129,4.49142751227395e-26
130,4.94697072324737e-66,130,1.10376187727096e-26,130,1.08058306538459e-26,130,1.06273236958058e-26
131,1.33655229720215e-66,131,1.2667817743545e-26,131,1.29049974830888e-26,131,1.25981059047557e-26
132,3.61095372661789e-67,132,8.70397524580381e-27,132,8.65926454542567e-27,132,8.40299696579458e-27
133,9.755457622204e-68,133,1.47776691665749e-27,133,1.75172649731717e-27,133,1.60274083325902e-27
134,2.63550302294392e-68,134,3.48053553520976e-27,134,3.69943221857857e-27,134,3.41876985308735e-27
135,7.11983476868227e-69,135,1.09211239634002e-27,135,1.18924237177765e-27,135,1.06700479358543e-27
136,1.92338930468666e-69,136,8.90639683961779e-28,136,9.04984633609451e-28,136,8.11114038159647e-28
137,5.19583930550694e-70,137,7.41371698720401e-28,137,7.62854030620568e-28,137,6.86944279258519e-28
138,1.40357553954757e-70,138,9.84580619408642e-29,138,1.0523759199462e-28,138,8.61783656339162e-29
139,3.79147116579693e-71,139,2.75714380822765e-28,139,2.89941672668135e-28,139,2.37104805559493e-28
140,1.02416968873899e-71,140,1.10339394357539e-28,140,1.16954280164154e-28,140,1.04389372732759e-28
141,2.76648659090372e-72,141,5.69623270174175e-29,141,6.12498933967583e-29,141,4.80439881985852e-29
142,7.47270771402768e-73,142,6.01562079272998e-29,142,6.0290737118308e-29,142,5.67649946144297e-29
143,2.01846150084854e-73,143,8.06902022922802e-30,143,6.27875895385097e-30,143,1.00782892625086e-29
144,5.45200513713854e-74,144,2.10537515721928e-29,144,2.01216998285263e-29,144,1.69812029035372e-29
145,1.47260274851122e-74,145,1.01424575207688e-29,145,8.28380398458238e-30,145,9.11552165154418e-30
146,3.97748695926644e-75,146,3.93175585898853e-30,146,5.64011051947159e-30,146,2.84181865799764e-30
147,1.0743009585284e-75,147,5.17271779212712e-30,147,5.20780485497243e-30,147,3.8427081267578e-30
148,2.90159923363168e-76,148,1.24402394460783e-30,148,6.44897222472365e-31,148,9.37349000303505e-31
149,7.83688320621664e-77,149,1.23682750933503e-30,149,1.10302492689663e-30,149,1.02944274553448e-30
150,2.11662543642702e-77,150,8.8039300044586e-31,150,5.03421105275661e-31,150,7.12745060656037e-31
151,5.7166227999706e-78,151,2.13857040164153e-31,151,3.41977533346517e-31,151,2.44605827588641e-31
152,1.54393902698133e-78,152,3.77995742386802e-31,152,4.07857440306555e-31,152,3.67000717142857e-31
153,4.16980763571099e-79,153,1.15490769236575e-31,153,1.42633911875956e-31,153,1.80907741450432e-31
154,1.12615284952256e-79,154,1.28389769577699e-31,154,9.50956435095992e-32,154,6.59663938174305e-32
155,3.04140514094582e-80,155,9.39511046736789e-32,155,9.14553707172875e-32,155,9.77586666096078e-32
156,8.21385423996857e-81,156,9.91685349741088e-33,156,2.21708851211399e-32,156,1.97151200584195e-32
157,2.21827633732045e-81,157,3.20647605381822e-32,157,1.80921884100434e-32,157,2.40313451770182e-32
158,5.99073890885448e-82,158,7.48784615758223e-33,158,1.94826659034879e-32,158,1.43812741062626e-32
159,1.61786163222152e-82,159,6.82633477515151e-33,159,6.17019255039143e-33,159,3.52083826187734e-33
160,4.36916793493984e-83,160,4.26899965868499e-33,160,2.81977898361359e-33,160,3.38084943951489e-33
161,1.17992013920696e-83,161,2.14133184433351e-33,161,2.83506047012181e-33,161,2.59157858243028e-33
162,3.18642084613996e-84,162,9.1720416444337e-34,162,1.55340991982894e-33,162,3.23857262783316e-33
163,8.604991103716e-85,163,8.40076277902144e-34,163,1.65873917561417e-33,163,1.71042941837158e-33
164,2.32377785000811e-85,164,7.44248310352644e-34,164,1.18531546246799e-33,164,1.21669510212763e-33
165,6.27531884760983e-86,165,2.36299017814887e-34,165,1.36407346653578e-33,165,1.12415109522721e-33
166,1.69462693781826e-86,166,2.32726302579159e-34,166,5.89013377324212e-34,166,3.38222269034088e-34
167,4.57624893749816e-87,167,1.8325690251481e-34,167,2.22786878670899e-34,167,1.62093951901259e-34
168,1.23578382600775e-87,168,1.06152534928076e-34,168,1.87879297298163e-34,168,9.87376420691242e-35
169,3.33712752231823e-88,169,1.04110804430599e-34,169,1.1670833137978e-34,169,5.40553028999229e-35
170,9.01157340593204e-89,170,5.6426694647164e-35,170,7.52200554878708e-35,170,6.61482106042884e-35
171,2.43347038345534e-89,171,3.14690122975558e-35,171,6.66199142824049e-35,171,4.40218214389665e-35
172,6.57126849859012e-90,172,2.95858259701213e-35,172,4.87364652217123e-35,172,3.70802073275804e-35
173,1.77447609432184e-90,173,2.24513861486661e-35,173,4.05431874560716e-35,173,2.79988436212245e-35
174,4.79169281188223e-91,174,1.35288005063624e-35,174,2.47320404056771e-35,174,1.83766771701699e-35
175,1.29391497153984e-91,175,4.75379315811717e-36,175,9.71420922839121e-36,175,1.08066131609007e-35
176,3.49398099375088e-92,176,5.15249555752091e-36,176,9.13481447156909e-36,176,6.70474893216478e-36
177,9.43481616270231e-93,177,2.06153898652025e-36,177,6.68348034284475e-36,177,4.49505404805564e-36
178,2.54767790754743e-93,178,1.66235563020458e-36,178,5.25997758818057e-36,178,3.95450182427308e-36
179,6.87945196088979e-94,179,1.12495538042217e-36,179,4.50120224603888e-36,179,3.33087921751646e-36
180,1.8576396473915e-94,180,9.41964025073353e-37,180,2.91044054655631e-36,180,1.76790147083147e-36
181,5.01611485251879e-95,181,5.29883741064335e-37,181,1.11578442321257e-36,181,3.17464740871115e-37
182,1.35447783879585e-95,182,3.26689681423562e-37,182,7.44864550719055e-37,182,2.03153007239173e-37
183,3.65741991760959e-96,183,8.45044327171229e-38,183,4.8844305679179e-37,183,3.11243230528549e-37
184,9.87589113082433e-97,184,2.99403064576773e-37,184,5.63453991971663e-37,184,3.79821764260375e-37
185,2.66671351605156e-97,185,1.01284724422168e-37,185,2.5046075222544e-37,185,1.74207566395812e-37
186,7.20070605820064e-98,186,1.77650324974627e-37,186,1.68782819378812e-38,186,2.52446032461924e-37
187,1.9443413217588e-98,187,4.96922890516709e-38,187,2.6208224590821e-38,187,9.359082917822e-38
188,5.25011335025201e-99,188,1.69937607281182e-38,188,2.77637607541107e-38,188,3.37617763649483e-38
189,1.41763246716132e-99,189,2.74644011381953e-38,189,1.61312931176953e-38,189,4.53857523013406e-38
190,3.82787250246433e-100,190,2.79851067664604e-38,190,2.15843393980833e-38,190,2.29835204612982e-38
191,1.03359443392305e-100,191,1.22360559557123e-38,191,1.03966808194154e-38,191,6.45345279696696e-39
192,2.79088400188531e-101,192,1.52489781764382e-38,192,6.41047298402674e-39,192,1.19209507255305e-38
193,7.53585228067418e-102,193,1.18077810578025e-38,193,9.72249114316353e-39,193,4.56672507772573e-39
194,2.03480113857559e-102,194,4.17822242473977e-39,194,2.06436971394441e-39,194,7.19325475743076e-39
195,5.49427773109969e-103,195,1.61362430076691e-39,195,4.49191060067863e-39,195,5.40202518961948e-39
196,1.48353679757691e-103,196,6.24562219595001e-40,196,5.77019521277231e-40,196,1.03932909037833e-39
197,4.00576205823559e-104,197,1.16008612411835e-39,197,1.30390240858211e-39,197,2.62733514307299e-39
198,1.08161105850948e-104,198,7.47114018827139e-40,198,3.86525277760857e-40,198,6.2216359568293e-40
199,2.92049364398646e-105,199,4.47680835354442e-40,199,6.55733488391785e-40,199,7.61955471607751e-40
200,7.88570667906374e-106,200,5.29950265764616e-40,200,3.77386105407269e-40,200,6.11771149304868e-40
201,2.12923800092663e-106,201,1.47067901733507e-40,201,4.00430780453371e-40,201,1.95066275356741e-40
202,5.74919531378171e-107,202,1.07768427502934e-40,202,2.58660836477442e-40,202,3.37597480312105e-40
203,1.55234843899854e-107,203,1.06978831312828e-40,203,4.88936440566617e-41,203,7.120585080326e-41
204,4.19151161464805e-108,204,7.57445972777272e-41,204,1.5834756317753e-40,204,1.5016386996958e-40
205,1.13175255110869e-108,205,8.18000243662558e-42,205,1.02952906635267e-40,205,7.52941360026351e-41
206,3.05584736610295e-109,206,3.21359340082694e-41,206,4.98012761499576e-41,206,3.11875977129092e-41
207,8.25108812807876e-110,207,6.86682663067218e-42,207,5.70480491000636e-41,207,3.6233417332358e-41
208,2.22787185593674e-110,208,1.39803561625009e-41,208,1.73543202421987e-41,208,9.12693790589506e-42
209,6.01545696801322e-111,209,1.02847391787064e-41,209,1.7592654218746e-41,209,2.0148810590224e-41
210,1.6242261494935e-111,210,4.6577424374336e-42,210,1.33478461590461e-41,210,1.01968134281751e-41
211,4.38554779891815e-112,211,5.29332720879889e-42,211,6.93602936007381e-42,211,7.45927510519517e-42
212,1.18413357598207e-112,212,1.59395386336423e-42,212,9.30502357476369e-42,212,7.07415665271543e-42
213,3.19725339651401e-113,213,1.74402259881435e-42,213,3.15523547729576e-42,213,2.58648397683539e-42
214,8.63282529448375e-114,214,8.94441074152502e-43,214,1.41497801669222e-42,214,3.55859502266209e-42
215,2.33092552073896e-114,215,7.72656635640887e-43,215,8.68048240519326e-43,215,1.78711455704277e-42
216,6.29366190053032e-115,216,8.19230318904859e-43,216,7.99126088767351e-43,216,2.37552062213833e-42
217,1.69933109100445e-115,217,1.37586836687726e-43,217,8.00825038784896e-43,217,6.44319452357641e-43
218,4.58830412621297e-116,218,2.18295877625297e-43,218,2.16486330956523e-43,218,5.06276910167262e-43
219,1.23887076048436e-116,219,1.37237966661385e-43,219,4.01196070470455e-43,219,3.73628993428239e-43
220,3.34502553255237e-117,220,1.2429539328039e-43,220,1.24713784691591e-43,220,1.04504883930881e-43
221,9.03176258011143e-118,221,9.51788633571505e-44,221,1.0119377912068e-43,221,1.72260776828124e-43
222,2.43862624257694e-118,222,2.20010630617349e-44,222,7.92071555165071e-44,222,1.1382502619082e-43
223,6.58442175163743e-119,223,1.57689254307322e-44,223,3.9159185663489e-44,223,7.54939103187842e-44
224,1.77782790532762e-119,224,1.48215220380457e-44,224,2.40802950866494e-44,224,3.18894028941509e-44
225,4.80022382655857e-120,225,4.89621716796117e-45,225,3.20359177929854e-44,225,3.23277563924127e-44
226,1.29608343798837e-120,226,7.91860124937557e-45,226,8.23631734288137e-45,226,2.14057676337029e-44
227,3.49948509361544e-121,227,8.59799983045188e-45,227,1.05350206963212e-44,227,1.20605914770487e-44
228,9.44876525749053e-122,228,5.84544978768777e-45,228,1.08287195902915e-44,228,6.65191176907031e-45
229,2.5512070496738e-122,229,5.38490934627587e-45,229,4.51661271008405e-45,229,3.1477913296084e-45
230,6.8883641496017e-123,230,1.78139456384201e-45,230,3.55531188428043e-45,230,1.83726831738748e-45
231,1.85988564963187e-123,231,2.21977924515643e-45,231,3.79909903660454e-45,231,2.813260921723e-45
232,5.02176230790618e-124,232,1.33813978429034e-45,232,1.88187467614013e-45,232,1.97652147647724e-45
233,1.35589429657565e-124,233,1.10016481257841e-45,233,6.3289965617971e-46,233,1.65280252966781e-45
234,3.6609626301535e-125,234,8.41477177068021e-46,234,6.34140551675456e-46,234,1.45699399609199e-45
235,9.88472397367469e-126,235,3.83173587302938e-46,235,3.98621564498858e-46,235,8.39041017135918e-46
236,2.66890793855178e-126,236,1.26782967901887e-46,236,2.82576240413176e-46,236,2.06862967675729e-46
237,7.20613584175897e-127,237,6.28305828235427e-47,237,3.40672022319856e-46,237,8.30512851489666e-47
238,1.94567862244651e-127,238,7.93150368801336e-47,238,2.08053631294945e-46,238,1.46581671172162e-46
239,5.25338933583117e-128,239,1.22124831478491e-47,239,3.72044573461418e-47,239,4.55239385577046e-47
240,1.41842995443351e-128,240,2.43006338319828e-47,240,7.69886001206575e-47,240,1.37812589067989e-47
241,3.82979944312527e-129,241,1.5566220426385e-47,241,3.61948904117257e-47,241,6.88890389520359e-48
242,1.03405587640697e-129,242,5.93425522953185e-48,242,4.95021090107373e-47,242,5.77101859377064e-48
243,2.79197693470279e-130,243,7.67673471568357e-48,243,5.14031434969566e-47,243,7.22549769227024e-48
244,7.53840549836124e-131,244,9.0756292595098e-48,244,2.00804626845261e-47,244,6.90050321597622e-48
245,2.0353871051097e-131,245,7.52544293942639e-48,245,1.06943534919511e-47,245,2.60824938515202e-48
246,5.49559099490865e-132,246,6.37540822729364e-48,246,1.29686005070172e-47,246,2.97292518701209e-48
247,1.48382147888732e-132,247,4.96154377978805e-48,247,4.88880850815069e-48,247,2.4892720895705e-48
248,4.00634895798326e-133,248,2.49668671846961e-48,248,8.95942087558591e-49,248,1.0087208356944e-48
249,1.08172226909494e-133,249,1.52252535324977e-48,249,1.79977381484975e-48,249,4.13789671042121e-49
250,2.92067105646423e-134,250,1.36031357136516e-48,250,1.03875010563547e-48,250,4.50258420152467e-49
251,7.88586626688017e-135,251,1.41540733666541e-48,251,7.71123619022143e-49,251,3.73541632442617e-49
252,2.12919803890846e-135,252,8.33548718633221e-49,252,6.09703119148934e-49,252,3.41035913167275e-49
253,5.74887148443457e-136,253,2.29963223447556e-49,253,3.30439675016837e-49,253,2.03007622972474e-49
254,1.55220486278036e-136,254,2.88159450737802e-49,254,6.42260484264575e-50,254,3.13937347848178e-49
255,4.19097798889103e-137,255,1.51974142556884e-49,255,5.53107557259357e-50,255,1.93566827669507e-49
256,1.13157051996203e-137,256,1.31429637444369e-49,256,3.78035031474374e-50,256,7.90429490622795e-50
257,3.05525720630559e-138,257,1.01026732126526e-49,257,2.21213760268254e-50,257,4.35642144571778e-50
258,8.24923813979852e-139,258,7.41948704007853e-50,258,1.9462220627811e-50,258,3.66102033229055e-50
259,2.22730565432502e-139,259,7.42823352710673e-50,259,1.05712851739327e-50,259,3.065089416405e-50
260,6.01375479124153e-140,260,4.24148012389456e-50,260,1.48264686754715e-50,260,2.45290373138993e-50
261,1.62372146933535e-140,261,1.26261029380479e-50,261,1.48272900040594e-50,261,1.8138372979821e-50
262,4.38406792217225e-141,262,2.30670732566596e-51,262,1.28459411751892e-50,262,1.25678612695304e-50
263,1.18370352677741e-141,263,2.24432383124922e-51,263,1.38040102139141e-50,263,4.20725730541161e-51
264,3.19601300920411e-142,264,1.84169725039474e-51,264,6.54515711003599e-51,264,1.80824331851019e-51
265,8.62927018715585e-143,265,2.96958632218421e-52,265,2.03346078080953e-51,265,1.65047905164284e-51
266,2.32991206574622e-143,266,3.08865898098609e-52,266,4.29695413390255e-51,266,1.25464490251561e-51
267,6.29078627441179e-144,267,2.17719269548859e-52,267,1.26227456233037e-51,267,8.34355118949887e-52
268,1.69851845456625e-144,268,2.06696179705014e-52,268,7.29605187266116e-52,268,7.64731506706755e-52
269,4.58601584262506e-145,269,1.4503906230049e-52,269,3.77670340111463e-52,269,2.79408869370584e-52
270,1.23822844096223e-145,270,1.29996473175001e-52,270,2.07886935153123e-52,270,2.87809747836394e-52
271,3.34322761416346e-146,271,9.46127257913533e-53,271,2.37145300600057e-52,271,2.37995482710334e-52
272,9.02674269569484e-147,272,1.20440570462252e-52,272,1.31886231860833e-52,272,8.44144767791347e-53
273,2.43722784254501e-147,273,9.56882093587683e-53,273,1.78331089451293e-52,273,1.01644174498257e-52
274,6.58053419032839e-148,274,6.7453734050436e-53,274,7.18958161871696e-53,274,9.18158292388018e-53
275,1.7767491746562e-148,275,2.13041207708502e-53,275,2.21819831415515e-53,275,3.97421100547817e-53
276,4.79723562203893e-149,276,3.68473499613298e-53,276,2.18197769876374e-53,276,6.55359459069038e-53
277,1.29525695852431e-149,277,6.02000486294124e-54,277,1.44868714401344e-53,277,2.20783719231826e-53
278,3.49720247202882e-150,278,1.39037773029273e-53,278,1.91545119901179e-53,278,7.81214930692911e-54
279,9.44246924891953e-151,279,1.28918135462499e-53,279,6.10895528920837e-54,279,1.64041020987018e-53
280,2.54947256548512e-151,280,5.97340209162588e-54,280,1.04721724400707e-53,280,9.22489847547696e-54
281,6.88359118141903e-152,281,6.14661545670353e-54,281,4.79382782815098e-54,281,5.14149540142029e-54
282,1.85857358439566e-152,282,4.68393149548448e-54,282,3.14452920540002e-54,282,6.25531939009115e-54
283,5.01815898581901e-153,283,2.14877150413907e-54,283,3.44470238065637e-54,283,3.78564294733641e-54
284,1.35490560566542e-153,284,1.22010368406621e-54,284,5.32988784887581e-55,284,1.78601080313148e-54
285,3.65825210043491e-154,285,1.2152585249021e-54,285,9.50913002842662e-55,285,1.80479153920086e-54
286,9.87729877635733e-155,286,5.9268984812411e-55,286,2.87349147049536e-55,286,1.17772850353812e-54
287,2.66687537583642e-155,287,8.77639283224165e-55,287,1.71197075155528e-55,287,4.05810480642989e-55
288,7.20057574788547e-156,288,3.40406157126821e-55,288,1.62815030656764e-55,288,1.41072856173571e-55
289,1.94415863172006e-156,289,2.31442236509973e-55,289,1.86826987855262e-55,289,1.38833737606235e-55
290,5.24923657088113e-157,290,2.17511662009713e-55,290,1.59431064213267e-55,290,1.19614431401529e-55
291,1.41729602250022e-157,291,7.16549399159573e-56,291,4.35317888154489e-56,291,1.82422566786976e-55
292,3.82670484487452e-158,292,1.29876601938577e-55,292,3.08961848952419e-56,292,1.07196569694369e-55
293,1.03321175955145e-158,293,5.0451770152079e-56,293,1.6361458839514e-56,293,3.26039744494314e-56
294,2.78967552334118e-159,294,9.22939687276278e-57,294,1.77241781101983e-56,294,5.51825681540888e-56
295,7.53213371847211e-160,295,1.48525201048273e-56,295,1.14145709382518e-56,295,1.25935491832469e-56
296,2.03367865254477e-160,296,7.92129398358146e-57,296,8.23163150267138e-57,296,1.89669953421955e-56
297,5.49093898579804e-161,297,7.16166809341504e-57,297,7.42890872859176e-57,297,9.64114323561677e-57
298,1.48255524775963e-161,298,5.88983372147397e-57,298,3.19918730867889e-57,298,1.03967335885184e-57
299,4.00290364340321e-162,299,8.48743875621099e-57,299,2.38587457641317e-57,299,2.48181000959308e-57

